CSI Prediction Using Diffusion Models

Acquiring accurate channel state information (CSI) is critical for reliable and efficient wireless communication, but challenges such as high pilot overhead and channel aging hinder timely and accurate CSI acquisition. CSI prediction, which forecasts future CSI from historical observations, offers a promising solution. Recent deep learning approaches, including recurrent neural networks and Transformers, have achieved notable success but typically learn deterministic mappings, limiting their ability to capture the stochastic and multimodal nature of wireless channels. In this paper, we introduce a novel probabilistic framework for CSI prediction based on diffusion models, offering a flexible design that supports integration of diverse prediction schemes. We decompose the CSI prediction task into two components: a temporal encoder, which extracts channel dynamics, and a diffusion-based generator, which produces future CSI samples. We investigate two inference schemes-autoregressive and sequence-to-sequence- and explore multiple diffusion backbones, including U-Net and Transformer-based architectures. Furthermore, we examine a diffusion-based approach without an explicit temporal encoder and utilize the DDIM scheduling to reduce model complexity. Extensive simulations demonstrate that our diffusion-based models significantly outperform state-of-the-art baselines.

==> results/120/nmse_snr_step_0.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-5.493883560225164,-3.1954898589293967,-3.733587355806552,-5.13251633166224,-5.001675998483313,-5.110151985080437,-5.007934871558897,0.9048415676180359,-0.41137387367396666,-2.675480792595944,-2.5974208130291436,-3.500485144121144,-4.589595381958567
-15.0,-8.062078903093328,-5.847182366658133,-6.259497095974432,-7.517148585965603,-7.298484727507152,-7.430400469139757,-7.629526069391894,-2.5935598821985586,-4.241666710345513,-6.1480895126250825,-5.971558352927349,-6.746876313410045,-6.926476782359109
-10.0,-10.481933662854793,-8.085520033097882,-8.43360108225438,-9.746114530551552,-9.523321650486324,-9.63642147431859,-9.939077880326472,-6.135387058545185,-7.179383425261124,-9.14648420080174,-9.046500076963632,-9.372949791525917,-9.269737156968192
-5.0,-12.94574103638321,-10.302440941951549,-10.43147826900466,-12.100558673490035,-11.514686174172862,-11.826878868475017,-12.22661691965933,-8.345669137957382,-9.837946714879697,-11.717969903936229,-11.61195988452066,-11.8358184119706,-11.45990958753673
0.0,-15.78944598790709,-12.658706677400144,-12.494975873773619,-14.72679519150505,-13.365733756588657,-14.15829055123152,-14.663523475533278,-9.978450675494674,-12.874370805209011,-14.507064013535594,-14.407623010743734,-14.337906308861825,-13.711333134028632
5.0,-18.542320769231125,-14.850950477444666,-14.345053016903414,-17.33891064965444,-14.62118081224498,-16.08006720747064,-16.947955623767562,-10.80223953998119,-15.65407447303228,-17.07480273728607,-16.99724354947614,-16.677241331938262,-15.602123656699998
10.0,-21.153772306366765,-16.95937728929828,-15.813886106165869,-19.894381769027476,-15.29286489231189,-17.464557351948017,-18.946011853611115,-11.193918975888677,-18.226619485364,-19.30954866065767,-19.162107063752675,-18.586095213828976,-16.81860327181324
15.0,-23.76715720732477,-18.69438609214226,-16.57990001622368,-22.32649940649926,-15.610696981147028,-18.35305935626194,-20.480013536311816,-11.265270927972914,-20.265852901036116,-21.033861004436897,-20.914381276881585,-19.966230815303355,-17.501419008404838
20.0,-25.728891036922796,-19.729323364064907,-16.848529657141764,-24.099885054424377,-15.6898930405708,-18.714458365683573,-21.316314198877805,-11.315165511619192,-21.48584048370646,-21.904164421327664,-21.876698334308266,-20.60880837691063,-17.755443742451014


==> results/120/nmse_snr_step_1.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.835902488206085,-3.044848784565046,-3.2922403435746466,-4.645539180268362,-4.52270047230641,-4.7304725617849925,-4.611125682952337,2.0921562611537956,0.7629020858565071,-1.4285160332329647,-1.7695577840088828,-2.7826787656422036,-4.1571205211685145
-15.0,-7.012893827373777,-5.425665129691529,-5.56287616590561,-6.605065858837971,-6.5878221828503545,-6.898685894264122,-6.953154344538154,-0.839916818181432,-1.9717630584198336,-4.46407335113437,-4.805407833201848,-5.866734456673674,-6.28075442803103
-10.0,-8.927009852788641,-7.376566443397485,-7.355949650488187,-8.547003171135085,-8.60465785563498,-8.871413947492915,-8.920250254870233,-3.1816259103583278,-3.798568728138046,-7.181700158087549,-7.629520820292406,-8.282494174596334,-8.404313709221336
-5.0,-11.017378772769163,-9.2931224979835,-8.943308821364228,-10.48393059836539,-10.338758924649323,-10.851316560432787,-10.879937812573226,-4.30481971739346,-5.750472758081359,-9.34416634052149,-9.805300139834113,-10.457853735198404,-10.442347434071682
0.0,-13.30371220843449,-11.210341258847304,-10.51245056035794,-12.676258535552412,-11.999867755211842,-12.961212197013035,-12.916806736928681,-5.134342176453978,-8.72079197645863,-11.7263555755667,-12.159345498333654,-12.655099489367759,-12.568315028810801
5.0,-15.650780972323224,-12.925681346035866,-11.907718855641633,-14.873045951988113,-13.14425405362907,-14.801860146693338,-14.81226152971013,-5.353954060443792,-11.15519201078547,-13.823261020349427,-14.372336514447152,-14.79500282310298,-14.475002103500268
10.0,-17.70659664872939,-14.376002424870673,-12.98875513975926,-16.948646712246255,-13.748747659151572,-16.189426900655405,-16.41277962463153,-5.3792651376929745,-13.387065224147271,-15.497748655028179,-16.088530898418394,-16.52965221116924,-15.742798336264812
15.0,-19.881428028541553,-15.566184956991298,-13.505576109394198,-18.913684526395645,-13.998883780966274,-17.14465476003449,-17.59105829361942,-5.342874113473113,-14.981176765933444,-16.81852317080557,-17.484214128801515,-17.804958733650388,-16.44007773859054
20.0,-21.523481458959036,-16.224073747273994,-13.673160031381155,-20.398034371832495,-14.071504776066623,-17.521211263296713,-18.205329194596036,-5.326792395623949,-15.819336693094854,-17.46794764654814,-18.13462279244781,-18.408249016454675,-16.71200841961859


==> results/120/nmse_snr_step_2.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.171903473176226,-2.9039075153849856,-2.8970700953467112,-3.962764273353796,-3.9837652950242184,-4.311778702161106,-4.196617815907723,2.768368347941518,1.8321059217629176,-0.21440216928521522,-0.08494305360952628,-2.0257363969048603,-3.6346939258397812
-15.0,-6.123458463495272,-5.007648671960888,-4.936776057748956,-5.617606360980718,-5.897777462903548,-6.328983556068179,-6.307354204081567,0.41062593659780244,-0.15337656395512964,-2.8682374073337273,-2.8604634368109805,-4.932448357091653,-5.589277653161143
-10.0,-7.685022847677825,-6.66262857132982,-6.383423915393677,-7.397581909066768,-7.684624879732455,-8.055174260765815,-8.008475331262751,-1.0877173095681645,-1.1975764240388722,-5.418371007193458,-5.52311582234954,-7.1350158126996845,-7.4816308400341995
-5.0,-9.502902356819122,-8.28438319738078,-7.64209409171444,-9.042804561143171,-9.219600264870317,-9.7997850769042,-9.721888231653825,-1.7055396584997422,-2.666629375677667,-7.3246646794523365,-7.471071533091295,-9.01604707788419,-9.284146008328145
0.0,-11.314053090887732,-9.803310607518602,-8.86519671826916,-10.970995169848749,-10.607977555051189,-11.638275163494392,-11.434030186201591,-2.074999336308489,-5.49679565356,-9.316225849563901,-9.510239033116392,-10.898896856176862,-11.197037252487936
5.0,-13.381299147960245,-11.151679659907403,-9.917750276959548,-12.805916514966263,-11.52094244296171,-13.219629504722771,-12.999521095390058,-2.090098280013138,-7.928634870626199,-11.19683947072437,-11.411341517837567,-12.752660612319142,-12.940628260863612
10.0,-15.023213828523836,-12.29197018271892,-10.724408033468665,-14.495225972780643,-11.975558714588892,-14.32851776712733,-14.243607684618713,-1.986415509918416,-9.93489277807436,-12.44177032671648,-12.836713900850146,-14.157774694487603,-14.03891265007887
15.0,-16.879014595076907,-13.289130919676811,-11.106427681265325,-16.123437788575195,-12.156936753167845,-15.125490974892102,-15.138511290043478,-1.918374960425972,-11.218779875400699,-13.45167408304569,-13.973342240507423,-15.188783050215447,-14.610389807790277
20.0,-18.222212750549456,-13.825266643942332,-11.214858332565342,-17.399943807949555,-12.207460698906525,-15.405836454944986,-15.542198798200369,-1.89668739303711,-11.757001623237338,-13.904747259323248,-14.367611189130942,-15.618353643405955,-14.841615219069936


==> results/120/nmse_snr_step_3.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.691042915692831,-2.7766141753200095,-2.6155487782794844,-3.4191696940695673,-3.5761811775325123,-4.003975345220008,-3.8871810706674585,3.1999855689150274,2.5615987780208243,0.8991648259655001,0.6736823052459634,-1.437795607191235,-3.2059066521523456
-15.0,-5.382218454591831,-4.665538293603571,-4.42164899794815,-4.781917151495203,-5.375855014486364,-5.868935685707632,-5.776919892869773,1.079647694496674,0.9955881329879808,-1.554976420478877,-1.9211781424699172,-4.169998247854605,-5.005841703712974
-10.0,-6.727011434878516,-6.10802633833519,-5.634848559609244,-6.405520433877472,-6.975462438427571,-7.374741625524606,-7.247245873808779,0.4409542227623505,0.3634217530742889,-3.9925132454903234,-4.449401667392438,-6.210568999324831,-6.697628343738849
-5.0,-8.258198987924347,-7.472372414714816,-6.641934380173869,-7.938419687818201,-8.344264649008554,-8.9098583995354,-8.723130502881608,0.07026341662180165,-0.6755414516428739,-5.746618966155035,-6.269261275786969,-7.8604814825520215,-8.257867932179598
0.0,-9.869603836341227,-8.718648870758354,-7.6406417596601965,-9.61240414592194,-9.457281840323649,-10.497229889640245,-10.112282372358424,-0.12829098658020005,-3.3420738869368,-7.535683261439317,-8.084386204580191,-9.500008008793577,-9.92555041774122
5.0,-11.580329852076051,-9.742314610397134,-8.417315531808953,-11.144324031771198,-10.16558226766194,-11.803025921007794,-11.335957058985764,-0.03221885159824571,-5.756058434780195,-9.193048919597352,-9.726142697979677,-11.06631420674115,-11.409965568824212
10.0,-12.989784288563433,-10.5728861076617,-9.013962101270664,-12.596105452392907,-10.496505025429546,-12.655316557772373,-12.266924284391765,0.10836829691989786,-7.624608570602617,-10.200973047876168,-10.829312463893528,-12.16618810822206,-12.301122657409566
15.0,-14.617269762968348,-11.318424266454478,-9.302649130761296,-13.947198801281305,-10.64825450998895,-13.323071359873765,-12.935476652392923,0.19604536878826184,-8.740091352770255,-10.925337560468815,-11.741851864535054,-12.962426210966065,-12.740642906265247
20.0,-15.696889671175905,-11.670186638905996,-9.366439083486831,-14.966455525585312,-10.67913847888141,-13.517835414193591,-13.173513015669593,0.22062213175792197,-9.05830569274331,-11.194533250123618,-11.998398274419218,-13.233359953949934,-12.925483018658802


==> results/120/nmse_snr_step_4.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.233381686074889,-2.611147467167428,-2.3902286927161,-2.936337756169196,-3.2778272613322486,-3.7442583317726763,-3.5945899929552705,3.4251874008625816,3.0399693149852602,1.7738377028843648,1.953659562779476,-0.891200487255966,-2.832746560168623
-15.0,-4.74055090672362,-4.300164633536286,-3.9793003621723844,-4.09877484488854,-4.940490738874528,-5.461447982801808,-5.317863466331557,1.5468802707819373,1.9386853154102457,-0.40856343405824885,-0.5621958390949737,-3.4662088157855155,-4.507273562114861
-10.0,-5.935848089144413,-5.598457946823231,-4.9937288680203835,-5.614013368055217,-6.368947051687766,-6.785695083903104,-6.60625002598135,1.5849184802226293,1.596462080905662,-2.7938920395678557,-3.048421302744675,-5.378083926515438,-6.0290373519334
-5.0,-7.2924133192684595,-6.792312736490294,-5.808931963761972,-7.046832023068777,-7.568952150191935,-8.139208640522925,-7.885059479064072,1.3895291852436211,0.8351650678950383,-4.492715468301128,-4.739381667280556,-6.830368330746012,-7.384303554000782
0.0,-8.700987731821149,-7.827834522849968,-6.635406683981323,-8.54572187406262,-8.453069511884774,-9.52040265629,-9.024634809501977,1.3356392263144758,-1.661390867486583,-6.1726304976021416,-6.472245344386055,-8.226019833533984,-8.841492790281912
5.0,-10.136831300430183,-8.596474506759055,-7.219827348320596,-9.812066169408418,-8.980326444980491,-10.597366553977054,-9.961029573545213,1.4754485742423564,-3.9685331094687504,-7.666091469734736,-7.987249710671903,-9.500367065078791,-10.085901973657155
10.0,-11.384960705644529,-9.191699681594606,-7.671605864141564,-11.016863476396072,-9.231317021604081,-11.277256379694997,-10.67361588110863,1.6362752557671147,-5.822637846657153,-8.49522186908427,-8.87995863258022,-10.37161634219784,-10.83500343941896
15.0,-12.765470383662764,-9.711071202780989,-7.8958151359474416,-12.15242494959079,-9.36651319196859,-11.853221374761425,-11.177791959841965,1.742847737956394,-6.7741098424708435,-9.028192006557749,-9.695121175969446,-10.970593376166187,-11.187568759997779
20.0,-13.630506477170744,-9.915686355241352,-7.930619567067923,-12.969384696149014,-9.380291634810753,-11.991413506778795,-11.31503848854295,1.7717490770767435,-6.9249380521467705,-9.196611826050228,-9.833440912423178,-11.140243182195682,-11.3365362942378


==> results/120/nmse_snr_step_5.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.872772346511736,-2.4425241839538585,-2.23372331803804,-2.59052154877101,-3.0292748632378927,-3.51805814192444,-3.3176704610056267,3.7156844402245466,3.4472195028397374,2.439730189854818,2.5007013209692266,0.5644792262181063,-2.502513124040001
-15.0,-4.230183880990395,-3.9776068182603375,-3.5566107742803457,-3.560262128664731,-4.5311367686414386,-5.0802352890000515,-4.89642142840337,1.8530690323028256,2.664796216759575,0.500944428034978,0.18763436085540794,-1.9564482055096832,-4.063327888703406
-10.0,-5.293751838972721,-5.13677065025734,-4.4188142888635245,-4.921774961168175,-5.797976969326513,-6.261317606590449,-6.0373807720054256,2.3636514900296133,2.5300790499618966,-1.8170999133936558,-2.2142734074058286,-3.9433299331386094,-5.45148015504822
-5.0,-6.407279835512992,-6.184027391303879,-5.1014958020632095,-6.2824903892420245,-6.864667862613114,-7.470175460280879,-7.16763082735429,2.422880396382938,1.938804582992875,-3.454366275326202,-3.7885919137705253,-5.361653567463701,-6.6528523926408685
0.0,-7.714511432213477,-7.0526350752559335,-5.77834791269613,-7.6855837861803,-7.5869741475729215,-8.681500765502117,-8.131564162308237,2.438703941506338,-0.28056943674014634,-5.0537940929973955,-5.385966383156032,-6.655321862847705,-7.925325177592973
5.0,-8.971434600337044,-7.640899256584702,-6.2269595254559444,-8.735044694830536,-7.975420083224774,-9.588603085470083,-8.871780766219333,2.6037370594470226,-2.5183110869295087,-6.399779825175824,-6.760244909389,-7.9323808406242495,-8.980836153499393
10.0,-10.050323090444287,-8.08193634719309,-6.5733947109197,-9.751640350489975,-8.186554432653507,-10.168536346738264,-9.45283218648907,2.778667092127921,-4.325256451570106,-7.111659811168714,-7.550713747676358,-8.772392212078751,-9.634120532213469
15.0,-11.267110759334662,-8.426091117338974,-6.749619978385503,-10.709858788429665,-8.30698344554542,-10.680958700887363,-9.85204230771512,2.8966696531240204,-5.13571776482248,-7.480414853797159,-8.207791958173905,-9.327204886776414,-9.937152417356462
20.0,-11.948962627591268,-8.537475889612994,-6.766924690258852,-11.357894207731704,-8.310539828479925,-10.789313630397535,-9.93819383498659,2.927575817045706,-5.160939229476297,-7.582889758442011,-8.287983070463543,-9.508990732688972,-10.056001012086744


==> results/120/nmse_snr_step_6.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.586964482545385,-2.2500884129489678,-2.069378356263109,-2.287329337032194,-2.7074909854643936,-3.2494575172231333,-3.019832304873674,3.8277827577743686,3.7163278255714545,3.044159007440684,3.3046986921613635,1.187171771984901,-2.1019297301166233
-15.0,-3.765464877520607,-3.664785343966248,-3.1702456288102616,-3.148299306616904,-4.0635090012798,-4.658769740697018,-4.504337880507579,2.1982686041898596,3.2328058388659677,1.2744223880979642,1.2428628275481965,-1.2441284517635045,-3.5575041664019684
-10.0,-4.693230652721141,-4.695317682025118,-3.921064138761661,-4.377917405468345,-5.201241551427209,-5.748149375321353,-5.560155978240631,3.114421983658543,3.3230433303407496,-0.7588840232843244,-1.0616816065945491,-3.1428397519833418,-4.849291143775044
-5.0,-5.705606876644125,-5.569652365525954,-4.478201656563297,-5.668548477670461,-6.155411463859654,-6.842869287112132,-6.607592156443026,3.2651875903717515,2.917157837059048,-2.3746707771202793,-2.608775019723591,-4.445421134061952,-5.952085146198262
0.0,-6.862608455897372,-6.274164645384589,-5.003889645627833,-6.897470573705685,-6.748084487747352,-7.915279460023856,-7.4632877673352755,3.369768265112482,1.003502434696787,-3.9474856283271764,-4.069286462321694,-5.58557499120277,-7.063159912647915
5.0,-7.980451136359314,-6.7599208111821785,-5.332393193531836,-7.8159261735925885,-7.028864515454009,-8.70889032745253,-8.102670944827647,3.529730574414296,-1.089444169728766,-5.227966341229472,-5.383380225860583,-6.773873378594289,-8.002424963494063
10.0,-8.931870756396673,-7.084022196038622,-5.577269783813591,-8.671481603990959,-7.201002502021662,-9.226650896395354,-8.614876196384287,3.7116586980815356,-2.8630380338438775,-5.873144817732671,-6.163650733790158,-7.519406357900711,-8.584837722172555
15.0,-9.96914275760046,-7.279964483745531,-5.698706226215686,-9.432288564190697,-7.296114243536663,-9.657734919328146,-8.948945943852195,3.8243932027460277,-3.542162665547049,-6.113473867193875,-6.677665017670061,-8.000431280795155,-8.850304032746067
20.0,-10.5524678845305,-7.340494552777052,-5.703793931044364,-9.977405676770005,-7.293914064260694,-9.747689042433814,-9.025846763424472,3.866154531558119,-3.495493199045112,-6.175666781872625,-6.680276701504624,-8.15653522128063,-8.948305351019899


==> results/120/nmse_snr_step_7.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.344907387811355,-2.165409385518245,-1.9955122384048312,-2.0896342022067187,-2.5031008783054047,-3.108762795109503,-2.8485190014289534,3.8681478749707257,3.831450792952901,3.41650366748849,3.550223721662693,1.5484550419672185,-1.8656177020150875
-15.0,-3.379522130540704,-3.400694531099159,-2.830369657535204,-2.797954552086051,-3.7810747765356902,-4.368535139423112,-4.195818829726389,2.3087130890911682,3.522748694265344,1.7616891001831634,1.738845958486367,-0.7897929961932194,-3.2077248144050916
-10.0,-4.199123551615377,-4.358385659095659,-3.519986501771415,-3.8864661656582404,-4.830015619819133,-5.364102634366872,-5.116716847666173,3.5592576480451315,3.8080726250582093,-0.07925553186426688,-0.45314703897997877,-2.6071771220157034,-4.409311555913526
-5.0,-5.13157964962385,-5.115318682624624,-3.9989201031662973,-5.10358864759872,-5.698193793764135,-6.368899931603882,-6.075311391613608,3.7951147236229343,3.4759019779876574,-1.6756528281645031,-1.910186023797389,-3.8210741160821984,-5.455537451518262
0.0,-6.130334089540101,-5.708759429497446,-4.4279385196647825,-6.2501248676208,-6.162849560863968,-7.288896494854931,-6.803536867152797,3.9537174833422633,1.8447335057371737,-3.214236680430381,-3.296933682704102,-4.844454166600977,-6.386285438564167
5.0,-7.2046582699494355,-6.138534387480107,-4.689380806780758,-7.101148719766483,-6.371619428689243,-7.997354122638577,-7.372229865202495,4.104722931823123,-0.14995023104999636,-4.370228555867117,-4.547824107171959,-5.983701856827867,-7.240936369703583
10.0,-8.088284850654189,-6.401357743347097,-4.864593358727377,-7.862835231856577,-6.503645627905455,-8.460181405991165,-7.833073006632716,4.274017682139024,-1.878514063754373,-4.962800347262685,-5.324733432786967,-6.624598427742244,-7.74509675653907
15.0,-9.013219035148982,-6.519319963856416,-4.947372802727446,-8.493143752870138,-6.577813096794458,-8.811567168721997,-8.110517247311165,4.382765055841778,-2.4413327895570185,-5.116433058581165,-5.759056261130654,-7.032580434480059,-7.967706079507632
20.0,-9.52971022331868,-6.544553673296072,-4.944023540473025,-8.972593996102312,-6.572303528645545,-8.891480204389286,-8.183733177374082,4.426146138362539,-2.323238660173426,-5.146381732174376,-5.728386511306,-7.153001798402513,-8.049500421450634


==> results/120/nmse_snr_step_8.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.12878937735731,-2.043992266936752,-1.8938186961438077,-1.9365573135178904,-2.3165670158439546,-2.9810445446397793,-2.6971514516247526,3.83177389113781,3.8110943548702125,3.6001327192024934,3.9305954580498774,1.849525725023139,-1.6316157046789515
-15.0,-3.042465607971547,-3.1909533941544828,-2.509630021215984,-2.506468640513362,-3.5334062652080216,-4.118794400693458,-3.921697910739348,2.346543752008677,3.709603219504113,2.109275282551874,2.4077567897072587,-0.37337889474332814,-2.870974047038084
-10.0,-3.7721741433430527,-4.068184913308977,-3.169538002095478,-3.401708530266631,-4.518628405385735,-5.002991764095165,-4.698511011317807,3.837488840140292,4.135458265433326,0.5205806980854105,0.23940925008403582,-2.1439945499028377,-3.9865423296103586
-5.0,-4.621086193116207,-4.723402807458411,-3.605728967278466,-4.576873944297198,-5.301322446082734,-5.919748904005491,-5.5725484834618015,4.193061049637759,3.854204633632235,-1.0509718937632144,-1.0908222922537965,-3.2703099079815927,-4.982219946260219
0.0,-5.535153851399462,-5.241852577982082,-3.9598732236953382,-5.670682536171984,-5.650708168367238,-6.677976409371197,-6.188676387857735,4.3729855291032536,2.4984780041174948,-2.6004993111827406,-2.5006426050676422,-4.2151786662349595,-5.733098202701855
5.0,-6.547751648736297,-5.621273164166144,-4.146197032895577,-6.4648187742717464,-5.802570811926836,-7.298019906476881,-6.705265748587407,4.508233133381499,0.6233465283728072,-3.714814645427965,-3.6877307695376715,-5.307006878215972,-6.512444173816748
10.0,-7.343813292509256,-5.8376213921660085,-4.260285157163922,-7.151289680656365,-5.897926437194048,-7.690143861672959,-7.121497904919809,4.657628656201684,-1.0353801626085914,-4.208886697599953,-4.485355247407977,-5.849511074145871,-6.945062659426819
15.0,-8.187356700892378,-5.904227794662082,-4.305864005665888,-7.6823900255070745,-5.950900450925709,-7.953303790729454,-7.353419529085037,4.761121872987531,-1.5021232361526442,-4.272554087778748,-4.849559978823951,-6.175183655596388,-7.115884972224723
20.0,-8.67189245124861,-5.903610400643283,-4.295497133763458,-8.127465439103137,-5.94257441461949,-8.015882236844096,-7.42074019464436,4.806862667382001,-1.3321501140967702,-4.290348337061525,-4.787956245838969,-6.268277045456535,-7.18149115511412


==> results/120/nmse_snr_step_9.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-1.8938006801635212,-1.9404789201259087,-1.7339369042970247,-1.8601455227885633,-2.1365724354296574,-2.8294473682364654,-2.509002173743964,3.8629177566094604,3.800790478403062,3.8016945111946407,3.9995097213539244,2.1383001536258077,-1.3564897152592112
-15.0,-2.732719715594587,-2.9900505673954885,-2.1570423504225618,-2.256332649974145,-3.2481719164024767,-3.870862000083333,-3.634798536775597,2.3681167438819815,3.827493676153282,2.3792668686073783,2.7555484563068737,0.043891292479883395,-2.501362719358695
-10.0,-3.4078905469874594,-3.7843930144451976,-2.80252375004888,-2.9795581208817272,-4.176610939795183,-4.618449315033169,-4.28559727426445,4.062195552466217,4.332439643504077,1.0705882430242202,0.7547928193199778,-1.717663012345501,-3.540059202932241
-5.0,-4.182999048694952,-4.350785559813353,-3.2335198477072447,-4.073540369745207,-4.871329878640177,-5.432494477615018,-5.069417478344205,4.4594123358402005,4.102300645898566,-0.5044093097672433,-0.502871274819163,-2.7514352423568385,-4.46885796297806
0.0,-4.994055842338012,-4.817855997276853,-3.541976293489456,-5.110340482489038,-5.143201196085147,-6.032830117772356,-5.595909752241955,4.657716165483347,2.9734590616048746,-2.061908193400082,-1.8989057945434829,-3.6471828334660494,-5.059658830442894
5.0,-5.946757324060328,-5.154241494903534,-3.645455443856862,-5.858034434832158,-5.250311646986637,-6.5515048075493745,-6.06663218067868,4.775771261375765,1.2627988656068192,-3.1071753710812717,-3.0658487952267253,-4.647753993834328,-5.7575799921189095
10.0,-6.661846278774829,-5.317668385436971,-3.7181661053335584,-6.48172506329105,-5.325781983334058,-6.8650872815263995,-6.432723146301443,4.903431517682216,-0.29869764749530114,-3.553426239138676,-3.8848299607730254,-5.090648792006606,-6.127182614527753
15.0,-7.437313281142339,-5.334720593149331,-3.7297993099214115,-6.95687506280934,-5.359980417349216,-7.050371067468815,-6.629586237759537,4.999810791416781,-0.6938082145675682,-3.5149337237768377,-4.190556134072741,-5.319882605847722,-6.244231317695583
20.0,-7.896933079415787,-5.312830717304857,-3.715197964810748,-7.357662339798106,-5.351348281133371,-7.090438137787565,-6.684461078081322,5.048557882144397,-0.4777501642301508,-3.50972012101317,-4.1277472468985605,-5.392781927785127,-6.293059663808631


==> results/120/nmse_steps_by_sampling.csv <==
step,1,2,3,4,5,10,15,20,25,50,100
0,-0.06321527591313239,-20.017289892926186,-20.1244762235306,-20.145870546112516,-20.153858332312637,-20.160787052066116,-20.158172542917573,-20.15313133399924,-20.147417636739785,-20.12183896668038,-20.097555743617495
1,-0.04305764306547592,-17.37046850548325,-17.51934750498371,-17.545035135707685,-17.552557682573962,-17.557185697589315,-17.55167189214634,-17.54308486091087,-17.53573096145123,-17.505665763296868,-17.479163352268124
2,-0.023704936920092505,-15.025564053388953,-15.231121419459068,-15.267954373691246,-15.278420334976468,-15.285565304166067,-15.280611573869143,-15.270729200223478,-15.263054379818428,-15.23087672641073,-15.20366012109378
3,-0.007362511715565027,-13.031977747960951,-13.340738931866218,-13.407013791200812,-13.427239620712509,-13.446212633999313,-13.443614083533102,-13.437555767701008,-13.431914492925507,-13.40686737519924,-13.385142700752628
4,0.004395800617252924,-11.349093332812787,-11.763927022043333,-11.860890555588465,-11.890479610254701,-11.920005298118632,-11.92067496694426,-11.919750045530195,-11.91652116233994,-11.89916984615695,-11.88235523333056
5,0.008245132723352025,-9.936476347259697,-10.447290057851044,-10.570268891116442,-10.60649869832238,-10.641392415748532,-10.644036722135375,-10.647645225299971,-10.646505018290478,-10.635529137314567,-10.622422300275606
6,0.009609621829614633,-8.821464226657096,-9.36233796248773,-9.482215861348246,-9.514920970522786,-9.544956767993755,-9.548657793320395,-9.550959406238787,-9.549533954371954,-9.533305568534029,-9.516298631507468
7,0.008164004193409784,-7.7919364695593085,-8.442269066121362,-8.5964955865084,-8.639304409612654,-8.67706234264858,-8.683161087503773,-8.69161347956325,-8.692837976557566,-8.685336472520813,-8.672806272960266
8,0.0060318993124573,-6.877476820454708,-7.635783756545527,-7.826215955042243,-7.879491058228741,-7.925470874674234,-7.934339900623055,-7.949821464748691,-7.954152990707193,-7.957105879061439,-7.949921163222164
9,0.003962369067206497,-6.036751172417629,-6.897428442778599,-7.123523327813674,-7.187010109323663,-7.2414547825710365,-7.253327999888696,-7.276345383313161,-7.283935615162092,-7.2984538073738605,-7.297091108251649


==> results/120/nmse_steps_snr_-10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-10.481933662854793,-8.085520033097882,-8.43360108225438,-9.746114530551552,-9.523321650486324,-9.63642147431859,-9.939077880326472,-6.135387058545185,-7.179383425261124,-9.14648420080174,-9.046500076963632,-9.372949791525917,-9.269737156968192
1,-8.927009852788641,-7.376566443397485,-7.355949650488187,-8.547003171135085,-8.60465785563498,-8.871413947492915,-8.920250254870233,-3.1816259103583278,-3.798568728138046,-7.181700158087549,-7.629520820292406,-8.282494174596334,-8.404313709221336
2,-7.685022847677825,-6.66262857132982,-6.383423915393677,-7.397581909066768,-7.684624879732455,-8.055174260765815,-8.008475331262751,-1.0877173095681645,-1.1975764240388722,-5.418371007193458,-5.52311582234954,-7.1350158126996845,-7.4816308400341995
3,-6.727011434878516,-6.10802633833519,-5.634848559609244,-6.405520433877472,-6.975462438427571,-7.374741625524606,-7.247245873808779,0.4409542227623505,0.3634217530742889,-3.9925132454903234,-4.449401667392438,-6.210568999324831,-6.697628343738849
4,-5.935848089144413,-5.598457946823231,-4.9937288680203835,-5.614013368055217,-6.368947051687766,-6.785695083903104,-6.60625002598135,1.5849184802226293,1.596462080905662,-2.7938920395678557,-3.048421302744675,-5.378083926515438,-6.0290373519334
5,-5.293751838972721,-5.13677065025734,-4.4188142888635245,-4.921774961168175,-5.797976969326513,-6.261317606590449,-6.0373807720054256,2.3636514900296133,2.5300790499618966,-1.8170999133936558,-2.2142734074058286,-3.9433299331386094,-5.45148015504822
6,-4.693230652721141,-4.695317682025118,-3.921064138761661,-4.377917405468345,-5.201241551427209,-5.748149375321353,-5.560155978240631,3.114421983658543,3.3230433303407496,-0.7588840232843244,-1.0616816065945491,-3.1428397519833418,-4.849291143775044
7,-4.199123551615377,-4.358385659095659,-3.519986501771415,-3.8864661656582404,-4.830015619819133,-5.364102634366872,-5.116716847666173,3.5592576480451315,3.8080726250582093,-0.07925553186426688,-0.45314703897997877,-2.6071771220157034,-4.409311555913526
8,-3.7721741433430527,-4.068184913308977,-3.169538002095478,-3.401708530266631,-4.518628405385735,-5.002991764095165,-4.698511011317807,3.837488840140292,4.135458265433326,0.5205806980854105,0.23940925008403582,-2.1439945499028377,-3.9865423296103586
9,-3.4078905469874594,-3.7843930144451976,-2.80252375004888,-2.9795581208817272,-4.176610939795183,-4.618449315033169,-4.28559727426445,4.062195552466217,4.332439643504077,1.0705882430242202,0.7547928193199778,-1.717663012345501,-3.540059202932241


==> results/120/nmse_steps_snr_-15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-8.062078903093328,-5.847182366658133,-6.259497095974432,-7.517148585965603,-7.298484727507152,-7.430400469139757,-7.629526069391894,-2.5935598821985586,-4.241666710345513,-6.1480895126250825,-5.971558352927349,-6.746876313410045,-6.926476782359109
1,-7.012893827373777,-5.425665129691529,-5.56287616590561,-6.605065858837971,-6.5878221828503545,-6.898685894264122,-6.953154344538154,-0.839916818181432,-1.9717630584198336,-4.46407335113437,-4.805407833201848,-5.866734456673674,-6.28075442803103
2,-6.123458463495272,-5.007648671960888,-4.936776057748956,-5.617606360980718,-5.897777462903548,-6.328983556068179,-6.307354204081567,0.41062593659780244,-0.15337656395512964,-2.8682374073337273,-2.8604634368109805,-4.932448357091653,-5.589277653161143
3,-5.382218454591831,-4.665538293603571,-4.42164899794815,-4.781917151495203,-5.375855014486364,-5.868935685707632,-5.776919892869773,1.079647694496674,0.9955881329879808,-1.554976420478877,-1.9211781424699172,-4.169998247854605,-5.005841703712974
4,-4.74055090672362,-4.300164633536286,-3.9793003621723844,-4.09877484488854,-4.940490738874528,-5.461447982801808,-5.317863466331557,1.5468802707819373,1.9386853154102457,-0.40856343405824885,-0.5621958390949737,-3.4662088157855155,-4.507273562114861
5,-4.230183880990395,-3.9776068182603375,-3.5566107742803457,-3.560262128664731,-4.5311367686414386,-5.0802352890000515,-4.89642142840337,1.8530690323028256,2.664796216759575,0.500944428034978,0.18763436085540794,-1.9564482055096832,-4.063327888703406
6,-3.765464877520607,-3.664785343966248,-3.1702456288102616,-3.148299306616904,-4.0635090012798,-4.658769740697018,-4.504337880507579,2.1982686041898596,3.2328058388659677,1.2744223880979642,1.2428628275481965,-1.2441284517635045,-3.5575041664019684
7,-3.379522130540704,-3.400694531099159,-2.830369657535204,-2.797954552086051,-3.7810747765356902,-4.368535139423112,-4.195818829726389,2.3087130890911682,3.522748694265344,1.7616891001831634,1.738845958486367,-0.7897929961932194,-3.2077248144050916
8,-3.042465607971547,-3.1909533941544828,-2.509630021215984,-2.506468640513362,-3.5334062652080216,-4.118794400693458,-3.921697910739348,2.346543752008677,3.709603219504113,2.109275282551874,2.4077567897072587,-0.37337889474332814,-2.870974047038084
9,-2.732719715594587,-2.9900505673954885,-2.1570423504225618,-2.256332649974145,-3.2481719164024767,-3.870862000083333,-3.634798536775597,2.3681167438819815,3.827493676153282,2.3792668686073783,2.7555484563068737,0.043891292479883395,-2.501362719358695


==> results/120/nmse_steps_snr_-20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-5.493883560225164,-3.1954898589293967,-3.733587355806552,-5.13251633166224,-5.001675998483313,-5.110151985080437,-5.007934871558897,0.9048415676180359,-0.41137387367396666,-2.675480792595944,-2.5974208130291436,-3.500485144121144,-4.589595381958567
1,-4.835902488206085,-3.044848784565046,-3.2922403435746466,-4.645539180268362,-4.52270047230641,-4.7304725617849925,-4.611125682952337,2.0921562611537956,0.7629020858565071,-1.4285160332329647,-1.7695577840088828,-2.7826787656422036,-4.1571205211685145
2,-4.171903473176226,-2.9039075153849856,-2.8970700953467112,-3.962764273353796,-3.9837652950242184,-4.311778702161106,-4.196617815907723,2.768368347941518,1.8321059217629176,-0.21440216928521522,-0.08494305360952628,-2.0257363969048603,-3.6346939258397812
3,-3.691042915692831,-2.7766141753200095,-2.6155487782794844,-3.4191696940695673,-3.5761811775325123,-4.003975345220008,-3.8871810706674585,3.1999855689150274,2.5615987780208243,0.8991648259655001,0.6736823052459634,-1.437795607191235,-3.2059066521523456
4,-3.233381686074889,-2.611147467167428,-2.3902286927161,-2.936337756169196,-3.2778272613322486,-3.7442583317726763,-3.5945899929552705,3.4251874008625816,3.0399693149852602,1.7738377028843648,1.953659562779476,-0.891200487255966,-2.832746560168623
5,-2.872772346511736,-2.4425241839538585,-2.23372331803804,-2.59052154877101,-3.0292748632378927,-3.51805814192444,-3.3176704610056267,3.7156844402245466,3.4472195028397374,2.439730189854818,2.5007013209692266,0.5644792262181063,-2.502513124040001
6,-2.586964482545385,-2.2500884129489678,-2.069378356263109,-2.287329337032194,-2.7074909854643936,-3.2494575172231333,-3.019832304873674,3.8277827577743686,3.7163278255714545,3.044159007440684,3.3046986921613635,1.187171771984901,-2.1019297301166233
7,-2.344907387811355,-2.165409385518245,-1.9955122384048312,-2.0896342022067187,-2.5031008783054047,-3.108762795109503,-2.8485190014289534,3.8681478749707257,3.831450792952901,3.41650366748849,3.550223721662693,1.5484550419672185,-1.8656177020150875
8,-2.12878937735731,-2.043992266936752,-1.8938186961438077,-1.9365573135178904,-2.3165670158439546,-2.9810445446397793,-2.6971514516247526,3.83177389113781,3.8110943548702125,3.6001327192024934,3.9305954580498774,1.849525725023139,-1.6316157046789515
9,-1.8938006801635212,-1.9404789201259087,-1.7339369042970247,-1.8601455227885633,-2.1365724354296574,-2.8294473682364654,-2.509002173743964,3.8629177566094604,3.800790478403062,3.8016945111946407,3.9995097213539244,2.1383001536258077,-1.3564897152592112


==> results/120/nmse_steps_snr_-5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-12.94574103638321,-10.302440941951549,-10.43147826900466,-12.100558673490035,-11.514686174172862,-11.826878868475017,-12.22661691965933,-8.345669137957382,-9.837946714879697,-11.717969903936229,-11.61195988452066,-11.8358184119706,-11.45990958753673
1,-11.017378772769163,-9.2931224979835,-8.943308821364228,-10.48393059836539,-10.338758924649323,-10.851316560432787,-10.879937812573226,-4.30481971739346,-5.750472758081359,-9.34416634052149,-9.805300139834113,-10.457853735198404,-10.442347434071682
2,-9.502902356819122,-8.28438319738078,-7.64209409171444,-9.042804561143171,-9.219600264870317,-9.7997850769042,-9.721888231653825,-1.7055396584997422,-2.666629375677667,-7.3246646794523365,-7.471071533091295,-9.01604707788419,-9.284146008328145
3,-8.258198987924347,-7.472372414714816,-6.641934380173869,-7.938419687818201,-8.344264649008554,-8.9098583995354,-8.723130502881608,0.07026341662180165,-0.6755414516428739,-5.746618966155035,-6.269261275786969,-7.8604814825520215,-8.257867932179598
4,-7.2924133192684595,-6.792312736490294,-5.808931963761972,-7.046832023068777,-7.568952150191935,-8.139208640522925,-7.885059479064072,1.3895291852436211,0.8351650678950383,-4.492715468301128,-4.739381667280556,-6.830368330746012,-7.384303554000782
5,-6.407279835512992,-6.184027391303879,-5.1014958020632095,-6.2824903892420245,-6.864667862613114,-7.470175460280879,-7.16763082735429,2.422880396382938,1.938804582992875,-3.454366275326202,-3.7885919137705253,-5.361653567463701,-6.6528523926408685
6,-5.705606876644125,-5.569652365525954,-4.478201656563297,-5.668548477670461,-6.155411463859654,-6.842869287112132,-6.607592156443026,3.2651875903717515,2.917157837059048,-2.3746707771202793,-2.608775019723591,-4.445421134061952,-5.952085146198262
7,-5.13157964962385,-5.115318682624624,-3.9989201031662973,-5.10358864759872,-5.698193793764135,-6.368899931603882,-6.075311391613608,3.7951147236229343,3.4759019779876574,-1.6756528281645031,-1.910186023797389,-3.8210741160821984,-5.455537451518262
8,-4.621086193116207,-4.723402807458411,-3.605728967278466,-4.576873944297198,-5.301322446082734,-5.919748904005491,-5.5725484834618015,4.193061049637759,3.854204633632235,-1.0509718937632144,-1.0908222922537965,-3.2703099079815927,-4.982219946260219
9,-4.182999048694952,-4.350785559813353,-3.2335198477072447,-4.073540369745207,-4.871329878640177,-5.432494477615018,-5.069417478344205,4.4594123358402005,4.102300645898566,-0.5044093097672433,-0.502871274819163,-2.7514352423568385,-4.46885796297806


==> results/120/nmse_steps_snr_0dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-15.78944598790709,-12.658706677400144,-12.494975873773619,-14.72679519150505,-13.365733756588657,-14.15829055123152,-14.663523475533278,-9.978450675494674,-12.874370805209011,-14.507064013535594,-14.407623010743734,-14.337906308861825,-13.711333134028632
1,-13.30371220843449,-11.210341258847304,-10.51245056035794,-12.676258535552412,-11.999867755211842,-12.961212197013035,-12.916806736928681,-5.134342176453978,-8.72079197645863,-11.7263555755667,-12.159345498333654,-12.655099489367759,-12.568315028810801
2,-11.314053090887732,-9.803310607518602,-8.86519671826916,-10.970995169848749,-10.607977555051189,-11.638275163494392,-11.434030186201591,-2.074999336308489,-5.49679565356,-9.316225849563901,-9.510239033116392,-10.898896856176862,-11.197037252487936
3,-9.869603836341227,-8.718648870758354,-7.6406417596601965,-9.61240414592194,-9.457281840323649,-10.497229889640245,-10.112282372358424,-0.12829098658020005,-3.3420738869368,-7.535683261439317,-8.084386204580191,-9.500008008793577,-9.92555041774122
4,-8.700987731821149,-7.827834522849968,-6.635406683981323,-8.54572187406262,-8.453069511884774,-9.52040265629,-9.024634809501977,1.3356392263144758,-1.661390867486583,-6.1726304976021416,-6.472245344386055,-8.226019833533984,-8.841492790281912
5,-7.714511432213477,-7.0526350752559335,-5.77834791269613,-7.6855837861803,-7.5869741475729215,-8.681500765502117,-8.131564162308237,2.438703941506338,-0.28056943674014634,-5.0537940929973955,-5.385966383156032,-6.655321862847705,-7.925325177592973
6,-6.862608455897372,-6.274164645384589,-5.003889645627833,-6.897470573705685,-6.748084487747352,-7.915279460023856,-7.4632877673352755,3.369768265112482,1.003502434696787,-3.9474856283271764,-4.069286462321694,-5.58557499120277,-7.063159912647915
7,-6.130334089540101,-5.708759429497446,-4.4279385196647825,-6.2501248676208,-6.162849560863968,-7.288896494854931,-6.803536867152797,3.9537174833422633,1.8447335057371737,-3.214236680430381,-3.296933682704102,-4.844454166600977,-6.386285438564167
8,-5.535153851399462,-5.241852577982082,-3.9598732236953382,-5.670682536171984,-5.650708168367238,-6.677976409371197,-6.188676387857735,4.3729855291032536,2.4984780041174948,-2.6004993111827406,-2.5006426050676422,-4.2151786662349595,-5.733098202701855
9,-4.994055842338012,-4.817855997276853,-3.541976293489456,-5.110340482489038,-5.143201196085147,-6.032830117772356,-5.595909752241955,4.657716165483347,2.9734590616048746,-2.061908193400082,-1.8989057945434829,-3.6471828334660494,-5.059658830442894


==> results/120/nmse_steps_snr_10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-21.153772306366765,-16.95937728929828,-15.813886106165869,-19.894381769027476,-15.29286489231189,-17.464557351948017,-18.946011853611115,-11.193918975888677,-18.226619485364,-19.30954866065767,-19.162107063752675,-18.586095213828976,-16.81860327181324
1,-17.70659664872939,-14.376002424870673,-12.98875513975926,-16.948646712246255,-13.748747659151572,-16.189426900655405,-16.41277962463153,-5.3792651376929745,-13.387065224147271,-15.497748655028179,-16.088530898418394,-16.52965221116924,-15.742798336264812
2,-15.023213828523836,-12.29197018271892,-10.724408033468665,-14.495225972780643,-11.975558714588892,-14.32851776712733,-14.243607684618713,-1.986415509918416,-9.93489277807436,-12.44177032671648,-12.836713900850146,-14.157774694487603,-14.03891265007887
3,-12.989784288563433,-10.5728861076617,-9.013962101270664,-12.596105452392907,-10.496505025429546,-12.655316557772373,-12.266924284391765,0.10836829691989786,-7.624608570602617,-10.200973047876168,-10.829312463893528,-12.16618810822206,-12.301122657409566
4,-11.384960705644529,-9.191699681594606,-7.671605864141564,-11.016863476396072,-9.231317021604081,-11.277256379694997,-10.67361588110863,1.6362752557671147,-5.822637846657153,-8.49522186908427,-8.87995863258022,-10.37161634219784,-10.83500343941896
5,-10.050323090444287,-8.08193634719309,-6.5733947109197,-9.751640350489975,-8.186554432653507,-10.168536346738264,-9.45283218648907,2.778667092127921,-4.325256451570106,-7.111659811168714,-7.550713747676358,-8.772392212078751,-9.634120532213469
6,-8.931870756396673,-7.084022196038622,-5.577269783813591,-8.671481603990959,-7.201002502021662,-9.226650896395354,-8.614876196384287,3.7116586980815356,-2.8630380338438775,-5.873144817732671,-6.163650733790158,-7.519406357900711,-8.584837722172555
7,-8.088284850654189,-6.401357743347097,-4.864593358727377,-7.862835231856577,-6.503645627905455,-8.460181405991165,-7.833073006632716,4.274017682139024,-1.878514063754373,-4.962800347262685,-5.324733432786967,-6.624598427742244,-7.74509675653907
8,-7.343813292509256,-5.8376213921660085,-4.260285157163922,-7.151289680656365,-5.897926437194048,-7.690143861672959,-7.121497904919809,4.657628656201684,-1.0353801626085914,-4.208886697599953,-4.485355247407977,-5.849511074145871,-6.945062659426819
9,-6.661846278774829,-5.317668385436971,-3.7181661053335584,-6.48172506329105,-5.325781983334058,-6.8650872815263995,-6.432723146301443,4.903431517682216,-0.29869764749530114,-3.553426239138676,-3.8848299607730254,-5.090648792006606,-6.127182614527753


==> results/120/nmse_steps_snr_15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-23.76715720732477,-18.69438609214226,-16.57990001622368,-22.32649940649926,-15.610696981147028,-18.35305935626194,-20.480013536311816,-11.265270927972914,-20.265852901036116,-21.033861004436897,-20.914381276881585,-19.966230815303355,-17.501419008404838
1,-19.881428028541553,-15.566184956991298,-13.505576109394198,-18.913684526395645,-13.998883780966274,-17.14465476003449,-17.59105829361942,-5.342874113473113,-14.981176765933444,-16.81852317080557,-17.484214128801515,-17.804958733650388,-16.44007773859054
2,-16.879014595076907,-13.289130919676811,-11.106427681265325,-16.123437788575195,-12.156936753167845,-15.125490974892102,-15.138511290043478,-1.918374960425972,-11.218779875400699,-13.45167408304569,-13.973342240507423,-15.188783050215447,-14.610389807790277
3,-14.617269762968348,-11.318424266454478,-9.302649130761296,-13.947198801281305,-10.64825450998895,-13.323071359873765,-12.935476652392923,0.19604536878826184,-8.740091352770255,-10.925337560468815,-11.741851864535054,-12.962426210966065,-12.740642906265247
4,-12.765470383662764,-9.711071202780989,-7.8958151359474416,-12.15242494959079,-9.36651319196859,-11.853221374761425,-11.177791959841965,1.742847737956394,-6.7741098424708435,-9.028192006557749,-9.695121175969446,-10.970593376166187,-11.187568759997779
5,-11.267110759334662,-8.426091117338974,-6.749619978385503,-10.709858788429665,-8.30698344554542,-10.680958700887363,-9.85204230771512,2.8966696531240204,-5.13571776482248,-7.480414853797159,-8.207791958173905,-9.327204886776414,-9.937152417356462
6,-9.96914275760046,-7.279964483745531,-5.698706226215686,-9.432288564190697,-7.296114243536663,-9.657734919328146,-8.948945943852195,3.8243932027460277,-3.542162665547049,-6.113473867193875,-6.677665017670061,-8.000431280795155,-8.850304032746067
7,-9.013219035148982,-6.519319963856416,-4.947372802727446,-8.493143752870138,-6.577813096794458,-8.811567168721997,-8.110517247311165,4.382765055841778,-2.4413327895570185,-5.116433058581165,-5.759056261130654,-7.032580434480059,-7.967706079507632
8,-8.187356700892378,-5.904227794662082,-4.305864005665888,-7.6823900255070745,-5.950900450925709,-7.953303790729454,-7.353419529085037,4.761121872987531,-1.5021232361526442,-4.272554087778748,-4.849559978823951,-6.175183655596388,-7.115884972224723
9,-7.437313281142339,-5.334720593149331,-3.7297993099214115,-6.95687506280934,-5.359980417349216,-7.050371067468815,-6.629586237759537,4.999810791416781,-0.6938082145675682,-3.5149337237768377,-4.190556134072741,-5.319882605847722,-6.244231317695583


==> results/120/nmse_steps_snr_20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-25.728891036922796,-19.729323364064907,-16.848529657141764,-24.099885054424377,-15.6898930405708,-18.714458365683573,-21.316314198877805,-11.315165511619192,-21.48584048370646,-21.904164421327664,-21.876698334308266,-20.60880837691063,-17.755443742451014
1,-21.523481458959036,-16.224073747273994,-13.673160031381155,-20.398034371832495,-14.071504776066623,-17.521211263296713,-18.205329194596036,-5.326792395623949,-15.819336693094854,-17.46794764654814,-18.13462279244781,-18.408249016454675,-16.71200841961859
2,-18.222212750549456,-13.825266643942332,-11.214858332565342,-17.399943807949555,-12.207460698906525,-15.405836454944986,-15.542198798200369,-1.89668739303711,-11.757001623237338,-13.904747259323248,-14.367611189130942,-15.618353643405955,-14.841615219069936
3,-15.696889671175905,-11.670186638905996,-9.366439083486831,-14.966455525585312,-10.67913847888141,-13.517835414193591,-13.173513015669593,0.22062213175792197,-9.05830569274331,-11.194533250123618,-11.998398274419218,-13.233359953949934,-12.925483018658802
4,-13.630506477170744,-9.915686355241352,-7.930619567067923,-12.969384696149014,-9.380291634810753,-11.991413506778795,-11.31503848854295,1.7717490770767435,-6.9249380521467705,-9.196611826050228,-9.833440912423178,-11.140243182195682,-11.3365362942378
5,-11.948962627591268,-8.537475889612994,-6.766924690258852,-11.357894207731704,-8.310539828479925,-10.789313630397535,-9.93819383498659,2.927575817045706,-5.160939229476297,-7.582889758442011,-8.287983070463543,-9.508990732688972,-10.056001012086744
6,-10.5524678845305,-7.340494552777052,-5.703793931044364,-9.977405676770005,-7.293914064260694,-9.747689042433814,-9.025846763424472,3.866154531558119,-3.495493199045112,-6.175666781872625,-6.680276701504624,-8.15653522128063,-8.948305351019899
7,-9.52971022331868,-6.544553673296072,-4.944023540473025,-8.972593996102312,-6.572303528645545,-8.891480204389286,-8.183733177374082,4.426146138362539,-2.323238660173426,-5.146381732174376,-5.728386511306,-7.153001798402513,-8.049500421450634
8,-8.67189245124861,-5.903610400643283,-4.295497133763458,-8.127465439103137,-5.94257441461949,-8.015882236844096,-7.42074019464436,4.806862667382001,-1.3321501140967702,-4.290348337061525,-4.787956245838969,-6.268277045456535,-7.18149115511412
9,-7.896933079415787,-5.312830717304857,-3.715197964810748,-7.357662339798106,-5.351348281133371,-7.090438137787565,-6.684461078081322,5.048557882144397,-0.4777501642301508,-3.50972012101317,-4.1277472468985605,-5.392781927785127,-6.293059663808631


==> results/120/nmse_steps_snr_5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-18.542320769231125,-14.850950477444666,-14.345053016903414,-17.33891064965444,-14.62118081224498,-16.08006720747064,-16.947955623767562,-10.80223953998119,-15.65407447303228,-17.07480273728607,-16.99724354947614,-16.677241331938262,-15.602123656699998
1,-15.650780972323224,-12.925681346035866,-11.907718855641633,-14.873045951988113,-13.14425405362907,-14.801860146693338,-14.81226152971013,-5.353954060443792,-11.15519201078547,-13.823261020349427,-14.372336514447152,-14.79500282310298,-14.475002103500268
2,-13.381299147960245,-11.151679659907403,-9.917750276959548,-12.805916514966263,-11.52094244296171,-13.219629504722771,-12.999521095390058,-2.090098280013138,-7.928634870626199,-11.19683947072437,-11.411341517837567,-12.752660612319142,-12.940628260863612
3,-11.580329852076051,-9.742314610397134,-8.417315531808953,-11.144324031771198,-10.16558226766194,-11.803025921007794,-11.335957058985764,-0.03221885159824571,-5.756058434780195,-9.193048919597352,-9.726142697979677,-11.06631420674115,-11.409965568824212
4,-10.136831300430183,-8.596474506759055,-7.219827348320596,-9.812066169408418,-8.980326444980491,-10.597366553977054,-9.961029573545213,1.4754485742423564,-3.9685331094687504,-7.666091469734736,-7.987249710671903,-9.500367065078791,-10.085901973657155
5,-8.971434600337044,-7.640899256584702,-6.2269595254559444,-8.735044694830536,-7.975420083224774,-9.588603085470083,-8.871780766219333,2.6037370594470226,-2.5183110869295087,-6.399779825175824,-6.760244909389,-7.9323808406242495,-8.980836153499393
6,-7.980451136359314,-6.7599208111821785,-5.332393193531836,-7.8159261735925885,-7.028864515454009,-8.70889032745253,-8.102670944827647,3.529730574414296,-1.089444169728766,-5.227966341229472,-5.383380225860583,-6.773873378594289,-8.002424963494063
7,-7.2046582699494355,-6.138534387480107,-4.689380806780758,-7.101148719766483,-6.371619428689243,-7.997354122638577,-7.372229865202495,4.104722931823123,-0.14995023104999636,-4.370228555867117,-4.547824107171959,-5.983701856827867,-7.240936369703583
8,-6.547751648736297,-5.621273164166144,-4.146197032895577,-6.4648187742717464,-5.802570811926836,-7.298019906476881,-6.705265748587407,4.508233133381499,0.6233465283728072,-3.714814645427965,-3.6877307695376715,-5.307006878215972,-6.512444173816748
9,-5.946757324060328,-5.154241494903534,-3.645455443856862,-5.858034434832158,-5.250311646986637,-6.5515048075493745,-6.06663218067868,4.775771261375765,1.2627988656068192,-3.1071753710812717,-3.0658487952267253,-4.647753993834328,-5.7575799921189095


==> results/120/nmse_summary_first_last_avg.csv <==
snr_db,Diffusion_first,Diffusion_last,Diffusion_avg,LSTM_first,LSTM_last,LSTM_avg,GRU_first,GRU_last,GRU_avg,DIT_first,DIT_last,DIT_avg,LinFormer_first,LinFormer_last,LinFormer_avg,LinFusion_first,LinFusion_last,LinFusion_avg,Unet3D_first,Unet3D_last,Unet3D_avg,1vs1_first,1vs1_last,1vs1_avg,2vs1_first,2vs1_last,2vs1_avg,5vs1_first,5vs1_last,5vs1_avg,5vs2_first,5vs2_last,5vs2_avg,10vs5_first,10vs5_last,10vs5_avg,30vs10_first,30vs10_last,30vs10_avg
-20.0,-5.493883560225164,-1.8938006801635212,-3.32533483977645,-3.1954898589293967,-1.9404789201259087,-2.5374500970850598,-3.733587355806552,-1.7339369042970247,-2.4855044778870305,-5.13251633166224,-1.8601455227885633,-3.0860515159839537,-5.001675998483313,-2.1365724354296574,-3.305515638296,-5.110151985080437,-2.8294473682364654,-3.7587407293152544,-5.007934871558897,-2.509002173743964,-3.5689624826718656,0.9048415676180359,3.8629177566094604,3.1496845867207868,-0.41137387367396666,3.800790478403062,2.639208518158891,-2.675480792595944,3.8016945111946407,1.4656823628916869,-2.5974208130291436,3.9995097213539244,1.546114913157497,-3.500485144121144,2.1383001536258077,-0.33499644822962354,-4.589595381958567,-1.3564897152592112,-2.78782290173977
-15.0,-8.062078903093328,-2.732719715594587,-4.8471556767895665,-5.847182366658133,-2.9900505673954885,-4.247028975032612,-6.259497095974432,-2.1570423504225618,-3.938399711201389,-7.517148585965603,-2.256332649974145,-4.288983008002324,-7.298484727507152,-3.2481719164024767,-4.925772885468937,-7.430400469139757,-3.870862000083333,-5.408565015787847,-7.629526069391894,-3.634798536775597,-5.313789256336523,-2.5935598821985586,2.3681167438819815,1.0678388422970932,-4.241666710345513,3.827493676153282,1.3524914761226032,-6.1480895126250825,2.3792668686073783,-0.7418342058154948,-5.971558352927349,2.7555484563068737,-0.7788155211600966,-6.746876313410045,0.043891292479883395,-2.9502123446545343,-6.926476782359109,-2.501362719358695,-4.451051776528636
-10.0,-10.481933662854793,-3.4078905469874594,-6.112299662098395,-8.085520033097882,-3.7843930144451976,-5.58742512521159,-8.43360108225438,-2.80252375004888,-5.063347875730682,-9.746114530551552,-2.9795581208817272,-5.727765859612921,-9.523321650486324,-4.176610939795183,-6.368148736172287,-9.63642147431859,-4.618449315033169,-6.771845708741205,-9.939077880326472,-4.28559727426445,-6.641966124974407,-6.135387058545185,4.062195552466217,0.8558157938853099,-7.179383425261124,4.332439643504077,0.7913448170840167,-9.14648420080174,1.0705882430242202,-2.959703117857354,-9.046500076963632,0.7547928193199778,-3.2431859673319026,-9.372949791525917,-1.717663012345501,-4.993411707404819,-9.269737156968192,-3.540059202932241,-6.011903178917537
-5.0,-12.94574103638321,-4.182999048694952,-7.506518607675643,-10.302440941951549,-4.350785559813353,-6.808781859524717,-10.43147826900466,-3.2335198477072447,-5.988561390279769,-12.100558673490035,-4.073540369745207,-7.231758737243918,-11.514686174172862,-4.871329878640177,-7.587718760785281,-11.826878868475017,-5.432494477615018,-8.156123560648773,-12.22661691965933,-5.069417478344205,-7.9929133283048985,-8.345669137957382,4.4594123358402005,0.5239420183870422,-9.837946714879697,4.102300645898566,-0.1807055554816178,-11.717969903936229,-0.5044093097672433,-4.768620644250765,-11.61195988452066,-0.502871274819163,-4.979822102487805,-11.8358184119706,-2.7514352423568385,-6.565046300629751,-11.45990958753673,-4.46885796297806,-7.434012741571261
0.0,-15.78944598790709,-4.994055842338012,-9.021446652678012,-12.658706677400144,-4.817855997276853,-7.931410966277129,-12.494975873773619,-3.541976293489456,-6.886069719121577,-14.72679519150505,-5.110340482489038,-8.814637716305857,-13.365733756588657,-5.143201196085147,-8.517574797969674,-14.15829055123152,-6.032830117772356,-9.537189370519366,-14.663523475533278,-5.595909752241955,-9.233425251741995,-9.978450675494674,4.657716165483347,0.2812447436024817,-12.874370805209011,2.9734590616048746,-2.4055819620234837,-14.507064013535594,-2.061908193400082,-6.613588310404543,-14.407623010743734,-1.8989057945434829,-6.778557401895297,-14.337906308861825,-3.6471828334660494,-8.056564301708647,-13.711333134028632,-5.059658830442894,-8.841125618530032
5.0,-18.542320769231125,-5.946757324060328,-10.594261502146324,-14.850950477444666,-5.154241494903534,-8.858196971486079,-14.345053016903414,-3.645455443856862,-7.584805103215511,-17.33891064965444,-5.858034434832158,-10.194923611508194,-14.62118081224498,-5.250311646986637,-9.086107250775969,-16.08006720747064,-6.5515048075493745,-10.664632158345906,-16.947955623767562,-6.06663218067868,-10.31753043869143,-10.80223953998119,4.775771261375765,0.2719132802647697,-15.65407447303228,1.2627988656068192,-4.633405299242154,-17.07480273728607,-3.1071753710812717,-8.17740083564736,-16.99724354947614,-3.0658487952267253,-8.393934279759836,-16.677241331938262,-4.647753993834328,-9.543630298727702,-15.602123656699998,-5.7575799921189095,-10.100784321617793
10.0,-21.153772306366765,-6.661846278774829,-11.93344660466072,-16.95937728929828,-5.317668385436971,-9.611454175032597,-15.813886106165869,-3.7181661053335584,-8.120632636076415,-19.894381769027476,-6.48172506329105,-11.487019531312828,-15.29286489231189,-5.325781983334058,-9.385990429619472,-17.464557351948017,-6.8650872815263995,-11.432567474952227,-18.946011853611115,-6.432723146301443,-11.199794176908908,-11.193918975888677,4.903431517682216,0.35104475754193276,-18.226619485364,-0.29869764749530114,-6.539671026411765,-19.30954866065767,-3.553426239138676,-9.165518047226545,-19.162107063752675,-3.8848299607730254,-9.520590608192943,-18.586095213828976,-5.090648792006606,-10.56678834337799,-16.81860327181324,-6.127182614527753,-10.877274063986512
15.0,-23.76715720732477,-7.437313281142339,-13.378448251169317,-18.69438609214226,-5.334720593149331,-10.204352139079816,-16.57990001622368,-3.7297993099214115,-8.382173039650787,-22.32649940649926,-6.95687506280934,-12.673780166614915,-15.610696981147028,-5.359980417349216,-9.527307687139018,-18.35305935626194,-7.050371067468815,-11.995343347295949,-20.480013536311816,-6.629586237759537,-11.821736299793265,-11.265270927972914,4.999810791416781,0.4277133680988796,-20.265852901036116,-0.6938082145675682,-7.5295155408258125,-21.033861004436897,-3.5149337237768377,-9.775539741644248,-20.914381276881585,-4.190556134072741,-10.349354003656632,-19.966230815303355,-5.319882605847722,-11.274827504979719,-17.501419008404838,-6.244231317695583,-11.259537704057914
20.0,-25.728891036922796,-7.896933079415787,-14.340194766088278,-19.729323364064907,-5.312830717304857,-10.500350198306283,-16.848529657141764,-3.715197964810748,-8.445904393199346,-24.099885054424377,-7.357662339798106,-13.562672511544601,-15.6898930405708,-5.351348281133371,-9.549896874637513,-18.714458365683573,-7.090438137787565,-12.168555825674995,-21.316314198877805,-6.684461078081322,-12.080536874439757,-11.315165511619192,5.048557882144397,0.4529022945047182,-21.48584048370646,-0.4777501642301508,-7.783499391195049,-21.904164421327664,-3.50972012101317,-10.03730111339366,-21.876698334308266,-4.1277472468985605,-10.582312127874111,-20.60880837691063,-5.392781927785127,-11.548860089853063,-17.755443742451014,-6.293059663808631,-11.409944429751615


==> results/30/nmse_snr_step_0.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-7.627319757181763,-4.82999672789145,-5.6197141112710085,-7.215528525924483,-6.576720803957924,-7.311674675988914,-6.7693910062531,0.40275385079816645,-0.9050605663440807,-3.1199343121828655,-3.0432016028447553,-4.702751162704544,-6.418721862356282
-15.0,-10.759619654310812,-8.08595190681758,-8.696348645965896,-10.197441788966263,-9.293213514293178,-10.121804690388224,-9.539372141167048,-2.814927661264364,-4.474983787734016,-6.847410645888025,-6.847435071267101,-8.42091577271942,-9.560889859395438
-10.0,-13.703788917989879,-10.933534136986369,-11.183177693541268,-13.022242934641463,-11.811461719139656,-12.771986867380697,-12.193703869303164,-6.119904353579981,-7.558790207447668,-10.304403515984584,-10.297628133091063,-11.696994505907996,-12.460649853750269
-5.0,-16.687663280611677,-13.612043603854483,-13.360948537625518,-15.885178202671291,-14.098575127936247,-15.46308567289236,-14.897500409515466,-8.485768570106298,-10.578330436021904,-13.710696249479689,-13.65727101151757,-14.717105304672256,-15.127393789703262
0.0,-19.680928628918274,-16.32519189136705,-15.393430395850725,-18.74107170097281,-15.927880102950207,-18.011599378820453,-17.556416477032524,-10.319416184412534,-14.114384637037139,-16.847302768773627,-16.79067321810034,-17.62119867064415,-17.71566741538638
5.0,-22.724575947193976,-19.01581896868538,-17.049680087674023,-21.595912981882236,-17.070490007398345,-20.28052694668444,-20.28714665056927,-11.578072307834212,-17.212885223288524,-19.745413540544956,-19.75019370145494,-20.386128865570114,-20.05580525346438
10.0,-25.567828636756488,-21.555106932553997,-18.19538290010659,-24.30096126230118,-17.673588595069738,-21.915039754506594,-22.57287543198015,-12.215772841975962,-19.692790589489643,-22.21717347245017,-22.289742568034857,-22.630873424521383,-21.767965664374206
15.0,-28.1674982495313,-23.674960338344746,-18.697972577570848,-26.679768211266683,-17.97466231474274,-22.831317604518127,-24.43123429001797,-12.699240739738913,-21.632840872717033,-24.33717146636875,-24.313504488636863,-24.40309570933421,-23.0154706169817
20.0,-30.257770007445053,-25.203714476660714,-18.889790563142203,-28.51562981302294,-18.118838346197,-23.258829164148164,-25.576845465781307,-12.990231960680216,-22.957485080842638,-25.613290812984673,-25.58655224446816,-25.397512427809485,-23.589768738114103


==> results/30/nmse_snr_step_1.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-7.312324979420604,-4.879407854479926,-5.394614332244599,-6.814569728379883,-6.519183206565316,-7.163206869140922,-6.634657009234762,1.6112890718550787,0.33594921959077995,-1.8003685767957234,-2.377138401918348,-4.321493769768601,-6.266445397715961
-15.0,-10.270500949089886,-7.97383040352223,-8.37852827893978,-9.634617865607167,-9.206635295220494,-9.93199016418236,-9.34872795498406,-1.0722222941550539,-2.350878552123862,-5.176710582711853,-6.208266593626948,-8.083364638360566,-9.39508754043913
-10.0,-13.046902114374827,-10.71428938992318,-10.827797408019757,-12.451287596701645,-11.63546763299313,-12.531506727416978,-11.912116019967435,-3.3549009613209497,-4.621497693497009,-8.657653691727333,-9.745020522949334,-11.369913932487005,-12.251462022732227
-5.0,-15.79803697536381,-13.220855463540303,-12.922081765432033,-15.101509418643202,-13.872957300367549,-15.152916096212268,-14.48773936729216,-5.062570711049572,-7.3465770419378105,-12.19778858568949,-13.160749279765296,-14.341400817744264,-14.865346216923015
0.0,-18.553699951517068,-15.763980703897138,-14.77210353654437,-17.797819465396756,-15.75428249726608,-17.629648768899855,-16.962018968034243,-6.264170408094039,-11.125554441226742,-15.254836692656724,-16.14044298634663,-17.194702194578056,-17.416532263569444
5.0,-21.323467128801695,-18.226460853484475,-16.048752909676466,-20.48535273602451,-17.033996544194324,-19.953680745172843,-19.47700502087695,-7.052259518846674,-14.338616672301024,-17.933048639263934,-18.945395044121817,-19.923273915917807,-19.779077558481838
10.0,-23.974974725242074,-20.572370548865486,-16.798025511188477,-23.017532707403014,-17.758924135678516,-21.763414032865953,-21.563585944756532,-7.434369680971255,-16.939923432143274,-20.35295910553299,-21.417736578352674,-22.203568348396733,-21.554331937194174
15.0,-26.405349277531855,-22.54521476491419,-17.065621330702342,-25.386937344358834,-18.116580161900146,-22.963506117394065,-23.280164041267632,-7.78116797526427,-18.788763729897987,-22.46026497499221,-23.682911401312545,-24.1643028074377,-22.925725455275668
20.0,-28.45400495036821,-23.928651127487104,-17.163285672532364,-27.318524138519223,-18.29220491297972,-23.58327550419984,-24.347828249635892,-7.986320747309291,-20.123707933238954,-23.763216710692163,-25.19856511341841,-25.33265411312154,-23.583568111990047


==> results/30/nmse_snr_step_2.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-6.794974194621575,-4.649544026132877,-4.893476628938978,-6.051079662389819,-6.27410344943308,-6.9006902051554455,-6.292998476647278,2.4969737955689952,1.4709479084306643,-0.29689120171751604,-0.4828423318629981,-3.700950835946513,-5.962099934018987
-15.0,-9.648922704353676,-7.576807779490515,-7.836649720620594,-8.756835806098893,-8.85019080209284,-9.59864988356961,-8.929092431027241,0.15416926254129046,-0.4649253743458765,-3.3241827321237203,-3.942876527512925,-7.42172369845584,-9.04843465326516
-10.0,-12.407828251682297,-10.264214561285844,-10.37856613371827,-11.627703079871397,-11.238461968584957,-12.152816955745124,-11.476857897103523,-1.21785291042898,-2.117626876025458,-6.758388424314202,-7.4712859094991435,-10.718537433370471,-11.888617784785136
-5.0,-15.0481948851262,-12.629313792680408,-12.317628109688744,-14.183854864738535,-13.432962200437487,-14.71477004808128,-13.925792917496619,-2.4036944170913594,-4.450708524537532,-10.216156527983046,-10.629277278054463,-13.654625293756851,-14.431449165761471
0.0,-17.665418398684277,-15.05182311097881,-13.97994382316398,-16.87091279184138,-15.28269580424707,-17.13378613729671,-16.2381176829033,-3.1859766206248863,-8.143206210105058,-13.196175181981475,-13.614975152194603,-16.420814311508213,-16.944251661781063
5.0,-20.3239201698587,-17.297687822667186,-15.023481817505385,-19.421973344445583,-16.53809325854266,-19.411519450311538,-18.515853970501706,-3.7178437605989165,-11.331851809212914,-15.568717048262922,-16.17396186226761,-19.003471756846398,-19.307088358142845
10.0,-22.847671112805457,-19.267258912629114,-15.598320542874223,-21.70261615086842,-17.29536030145486,-21.15469139157398,-20.299383647765698,-3.935948168635233,-13.576883945111295,-17.702305218835082,-18.26439642279413,-21.113752071487323,-21.067591665863915
15.0,-25.01356464830856,-20.676017495637176,-15.749882310407878,-23.785152827789865,-17.672138662535993,-22.27758620317428,-21.55347870547301,-4.207341642270482,-15.107626006766989,-19.275609216832848,-19.699520989328544,-22.870707731595125,-22.402484200248143
20.0,-26.807599539551155,-21.634509445685815,-15.810956330022556,-25.317949394979593,-17.88181579657362,-22.86721853110345,-22.24942257338951,-4.363570199898681,-16.172996913979823,-20.266455804653965,-20.6127087004733,-23.90850059801922,-23.074597966429366


==> results/30/nmse_snr_step_3.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-6.3546267511246075,-4.415398622171416,-4.540293393519223,-5.405360807525459,-6.140551291356719,-6.7562910908224545,-6.0796286458361495,3.1149092146226742,2.1306344378621467,0.8756204261522128,0.2694348123470187,-3.3257599248401366,-5.795302624207905
-15.0,-9.191746153750813,-7.228858971515647,-7.46304600095121,-7.9806397516724505,-8.660695289897342,-9.385966852839392,-8.68030906954938,0.9246900099636903,0.6835427107642188,-1.9565915863463634,-3.175981255115832,-7.0665792321896905,-8.845178338523706
-10.0,-11.770858617202576,-9.858533625580797,-9.946980704257134,-10.883661375492801,-10.948980118048809,-11.858483887692389,-11.178462530026252,0.11236877237560901,-0.5063827222388557,-5.259249475518811,-6.827564464099707,-10.346501142724362,-11.59607962440947
-5.0,-14.25446305376141,-12.127226622576941,-11.798364224628255,-13.399323176484357,-13.051393200113882,-14.315606392077228,-13.515916660949435,-0.6965217132753239,-2.6012908335715634,-8.932521076445182,-10.034071357458421,-13.185711935012277,-14.036815346180438
0.0,-16.72664244832797,-14.391898243607153,-13.300341617332359,-15.956110173209638,-14.88405230019508,-16.608702690376703,-15.684434708273884,-1.3681345905074607,-6.328269110521481,-11.882550895021197,-12.903926712666053,-15.834714813680431,-16.43454585580547
5.0,-19.22067012390306,-16.463186677604746,-14.168463414669727,-18.410291607415605,-16.21605747634853,-18.850978014863436,-17.794043453395197,-1.8178548093963163,-9.759502335581036,-14.222254741729918,-15.323432029495837,-18.33471180598932,-18.738422497626207
10.0,-21.600838731075683,-18.281577527562767,-14.600954980845673,-20.634767713161388,-17.081807624671853,-20.64313975490208,-19.448896445886966,-1.9888639672392472,-11.961375623688017,-16.329601391959557,-17.366899751792854,-20.378570635054473,-20.488811892047707
15.0,-23.78484341787102,-19.56235349240965,-14.665004283355241,-22.773154323160767,-17.509451642750523,-21.88595429764341,-20.63088495366333,-2.2271768701321735,-13.467097461151914,-17.86154211369809,-18.888668091510414,-22.106585964560978,-21.853608107113978
20.0,-25.5931826136585,-20.368065223677185,-14.693594504122661,-24.406987241832283,-17.741222021707365,-22.550981269331437,-21.302513877431725,-2.3543501689596296,-14.438791172039167,-18.78833255819743,-19.920797322038112,-23.12141831989809,-22.546254555230526


==> results/30/nmse_snr_step_4.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-5.782173618026687,-3.9943122912702367,-4.039221017832162,-4.585982873607874,-5.85070875479511,-6.47538302309904,-5.666999089230941,3.5045168574530603,2.7622520170006704,1.8888762188477983,1.452532745857733,-2.705682117945045,-5.48355377606661
-15.0,-8.578790963182474,-6.669394511790445,-6.866225009928501,-7.037305050562721,-8.258487598992716,-9.025022039580321,-8.208972610057574,1.604424913798893,1.742958990284259,-0.49934494972401205,-1.255022426427614,-6.363045034199234,-8.473244815590785
-10.0,-11.128505672582694,-9.292203367653514,-9.394945946687855,-9.976801198964282,-10.484670008416204,-11.43543404603683,-10.69093615950048,1.4159650130563777,0.880875344755953,-3.7680752192437517,-4.9918757975258075,-9.60854936381524,-11.173426024676713
-5.0,-13.514409378064347,-11.492218866693197,-11.128571129095839,-12.484644275390085,-12.511292629247903,-13.808240711832582,-12.914714914487167,0.8110296448782635,-0.8610045205006338,-7.353073683208225,-8.172868388993852,-12.382373771873594,-13.521201915989716
0.0,-15.849782340289007,-13.612311580814808,-12.4701680583111,-14.993465671578402,-14.269037728927588,-15.983963090275688,-14.938965034884987,0.3109340324741961,-4.383391305264357,-10.270327390392575,-11.01741599098575,-14.895341316874799,-15.823599429462831
5.0,-18.177104946071367,-15.494832998678064,-13.148049666156536,-17.284069878211017,-15.507649583710046,-18.0822235699425,-16.82800322832694,-0.048829603038202454,-7.707563282299712,-12.422403872113208,-13.371132140046797,-17.172271558333414,-18.034349697964387
10.0,-20.42062456371212,-16.96197516132387,-13.454312585723638,-19.271623924729212,-16.343810414840515,-19.730644926072145,-18.216773251691766,-0.21273238550622486,-9.807614984092929,-14.412712962278,-15.163251573070337,-18.926863139212877,-19.66495946232862
15.0,-22.291624028584987,-17.753886649708924,-13.448068262296642,-21.103167325107837,-16.76737589280534,-20.82923569983853,-19.0754985110456,-0.40540837337538155,-11.18572574844521,-15.648469374033088,-16.26127027185861,-20.294632140210283,-20.880006166068416
20.0,-23.79122994712583,-18.233631422588587,-13.456372118447648,-22.33095438121023,-17.01363607940023,-21.42422932788118,-19.528741525896297,-0.505211245756864,-12.00767983016571,-16.371815748398262,-16.99691577817514,-21.0485927020842,-21.509537895656905


==> results/30/nmse_snr_step_5.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-5.338411366240816,-3.662695057857193,-3.743317107740873,-4.020525668746024,-5.6861968064170565,-6.332777838644503,-5.445953249658352,3.7202850571676747,3.2286047763877104,2.5348585559937256,1.985946074949888,-0.7061620753388598,-5.3358807810121265
-15.0,-8.112342131300291,-6.266506211913288,-6.490446096430571,-6.332440175227237,-8.04605733164135,-8.803805858250351,-7.972285529411664,1.9375166511277053,2.4229124021711117,0.3845299386456118,-0.5528968160313414,-4.614290262932873,-8.277312517166877
-10.0,-10.534648417377383,-8.853011024780283,-8.965292414989028,-9.268486921392963,-10.18452487693641,-11.12798163645123,-10.403670203097699,2.1592966485705762,1.8009330235016177,-2.8131566132944767,-4.3961477745178525,-7.921310196781962,-10.870506239431187
-5.0,-12.805192983348046,-10.952950751257607,-10.60948260590891,-11.790136551475342,-12.116429794258476,-13.395906938173916,-12.514796716271002,1.8088675797394593,0.24069665296058723,-6.312458322869583,-7.638618778553173,-10.723378213446995,-13.110059229059237
0.0,-15.032820830690648,-12.949979639476034,-11.801295753201284,-14.203928865120323,-13.831975173849392,-15.462682709021827,-14.425246620219848,1.3869798051570015,-3.19460120048955,-9.311074451648851,-10.413037339023653,-13.200262214231381,-15.298984809547626
5.0,-17.242624010167464,-14.694073202031838,-12.32273087160408,-16.406024077834445,-15.101122933848787,-17.515681736427815,-16.191175191491336,1.05942693391781,-6.536581265739225,-11.393755249046635,-12.640691113942097,-15.538977729978676,-17.44941260253927
10.0,-19.454204128840104,-16.049963301417076,-12.502740662101361,-18.354194448063968,-16.001237658229698,-19.189444834947878,-17.521518462578708,0.90112324843189,-8.725889654214386,-13.291181229953668,-14.405457704859044,-17.361849546226345,-19.076653980874504
15.0,-21.297130538017065,-16.721272621553794,-12.43010895154407,-20.205777750040856,-16.456815605729417,-20.346176201256885,-18.35819621295423,0.7361385545440124,-10.05273302385599,-14.459204925489429,-15.53412861680426,-18.813960950812188,-20.298674771132006
20.0,-22.786617959584277,-17.057992422409246,-12.412331534032248,-21.48080504556915,-16.708674635647043,-20.97362777727266,-18.80721841069301,0.6490722290495079,-10.798991133166098,-15.115984919805701,-16.329624322783413,-19.547598265426462,-20.932829439748986


==> results/30/nmse_snr_step_6.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.823882424215443,-3.1775725119099296,-3.309385827461864,-3.368365873285608,-5.357983888057683,-6.037392205941226,-4.986395583118491,3.9864692759668685,3.694978405964582,3.118527872215611,2.8555965778420607,-0.10146294898664704,-5.043838086191
-15.0,-7.557765583613413,-5.721727481878325,-5.962739493173248,-5.5074569445543595,-7.629526819263768,-8.431456178526975,-7.459549471414131,2.3726712489174773,3.012338257106072,1.325535581657644,0.5620376967908043,-3.9490479316804783,-7.93379053479101
-10.0,-9.918301816751825,-8.28582645180764,-8.437227498635712,-8.41870293045721,-9.711101477705045,-10.684375284659865,-9.873353717345847,2.9812469508376886,2.694591960550139,-1.670091479349907,-3.06042533473763,-7.244246086619917,-10.466562862885107
-5.0,-12.128678812511096,-10.315682942124367,-9.963550240322967,-10.957286422073517,-11.57687512195777,-12.858173298430833,-11.883308168874116,2.801978627668939,1.327668633243865,-5.147930526438106,-6.279775283661138,-10.056545151049326,-12.612813558120292
0.0,-14.266415808489334,-12.194241733506207,-11.009705139686126,-13.292177917824198,-13.230262365372223,-14.785715827017743,-13.672296194272366,2.4572135035136595,-1.8207390987337977,-8.020056204769212,-8.883672979371802,-12.431737706088358,-14.684451211364621
5.0,-16.32270956751752,-13.769661385951164,-11.401114939082115,-15.324779855678592,-14.397232516340768,-16.65765005132772,-15.247046094009406,2.173523545319936,-5.035066608812331,-10.017609897103988,-11.115368064396252,-14.607083370174053,-16.685152732520763
10.0,-18.34670583116475,-14.849054543165725,-11.505924570040357,-17.111368047244607,-15.240706853031806,-18.17511065730416,-16.3553803567212,2.0241487031156042,-7.113843130185123,-11.75413472314914,-12.72541079013617,-16.248385629528567,-18.145038129528093
15.0,-19.95587587248704,-15.161933565309592,-11.39560839275454,-18.678346409630358,-15.66779346361384,-19.213017515213572,-16.962881125786396,1.8929638246231928,-8.407675334504617,-12.780762261265163,-13.54467134752797,-17.53180205313032,-19.18534265464743
20.0,-21.171688591642447,-15.292338688608783,-11.366023316191871,-19.620103533148857,-15.911676195105091,-19.797594306777317,-17.276844533356165,1.8238575933124341,-9.080153849733687,-13.316491588802851,-14.114086739979781,-18.177315484144756,-19.728483201142584


==> results/30/nmse_snr_step_7.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.448654295915108,-2.796734019207581,-3.070854825460685,-2.934458510608619,-5.210788580584653,-5.892381597478923,-4.754312425114653,4.050067650992288,3.9584653255973796,3.531889480003549,3.1868105635050332,0.25531723627101155,-4.9106641980435155
-15.0,-7.140834790412604,-5.340004077448368,-5.671551454219307,-4.89804389862582,-7.433343171220008,-8.217804257466605,-7.232642640587629,2.6486343844292444,3.374238787888493,1.892678222560464,1.0771480681154264,-3.615628132629365,-7.761245980532836
-10.0,-9.393336381246495,-7.881783610395284,-8.033294674023328,-7.802681786922375,-9.416046393695659,-10.386207821132317,-9.607022419001854,3.498428082508673,3.2405899626897803,-0.9533592178370547,-2.5467201392465864,-6.914656019700343,-10.181379406951018
-5.0,-11.512569748503186,-9.814238909088074,-9.45793011772575,-10.34673139367116,-11.173025832112131,-12.465353831419467,-11.53024113907182,3.449119852287735,1.974064820889757,-4.414357349614207,-5.819703583741082,-9.709641558438266,-12.216212920226395
0.0,-13.557102219961518,-11.5951974788085,-10.394651702767897,-12.638236540673196,-12.759473067081801,-14.305437400660374,-13.237968370845392,3.1460194901370677,-0.9269804454384076,-7.330584672470735,-8.359148248399247,-11.98613781888544,-14.18179742646188
5.0,-15.530300159158239,-13.053981045469122,-10.658790763384518,-14.56668247568252,-13.897784148279309,-16.140377459135365,-14.734695244857228,2.9008819599354387,-4.1917866861708655,-9.253390306327937,-10.485417866682186,-14.084701836416682,-16.117956113510985
10.0,-17.50689348848994,-14.048505259987675,-10.66590145493702,-16.311624104515914,-14.749102703817439,-17.663425128663224,-15.823853310480855,2.7593225392662917,-6.292201468594708,-10.911419507165656,-12.06215529252776,-15.660502190329012,-17.574430014226966
15.0,-19.09919931608872,-14.262966414213853,-10.502204894322063,-17.876492426897837,-15.17201561513197,-18.717881125651093,-16.44127964284003,2.63812884396439,-7.550146398968907,-11.852409348899135,-12.877064243700978,-16.87511681542034,-18.61059477754441
20.0,-20.291329374484917,-14.269613241792747,-10.450343112665035,-18.82495006021749,-15.40036667883349,-19.29780296100623,-16.7613230322154,2.586264683622794,-8.187906267693574,-12.317129362188252,-13.477731162257005,-17.45817754433257,-19.144981658510723


==> results/30/nmse_snr_step_8.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.043990054649901,-2.4347090946209136,-2.787099128129878,-2.474404123306542,-5.032752063876128,-5.638449356229291,-4.3945666971902435,4.115109182962143,4.1254298055714465,3.810723212280295,3.7876774770534083,0.6748463312961219,-4.673107322108455
-15.0,-6.7010076989106615,-4.889053395531712,-5.234333437112804,-4.222390248768804,-7.158258591127682,-7.902459243606121,-6.875027156419796,2.8263516947239298,3.682435654838258,2.345185105903279,1.8198845163360473,-3.131145819154631,-7.475680969114546
-10.0,-8.85004628831063,-7.40757940947414,-7.4768152698845185,-7.111226540064811,-9.03312352605524,-9.977916233148852,-9.217029949284612,3.9274436789637774,3.7309582288205827,-0.1891597524401344,-1.6082138363137926,-6.394697092726528,-9.795221132125322
-5.0,-10.878341222503314,-9.249430718312336,-8.86767516239243,-9.58328044459078,-10.660264558253767,-11.939837447696268,-11.036597531516087,4.042000813769752,2.582279399673077,-3.5541520325611486,-4.905246601951539,-9.158149028616336,-11.697480456241149
0.0,-12.812785262349193,-10.933250920596729,-9.72903128357135,-11.853544640981283,-12.137405604688912,-13.651067923804558,-12.638767623373903,3.768898026613198,-0.035358299428833735,-6.451814019882062,-7.424362246925208,-11.310568766526819,-13.523036344117134
5.0,-14.669466807085303,-12.289357397528239,-9.914016128508594,-13.67174602111325,-13.173217711319843,-15.35087906295983,-14.016313884743841,3.5708144698566633,-3.198445077857302,-8.320085689971888,-9.515302967174573,-13.286214321090956,-15.320214373656775
10.0,-16.51906104326381,-13.122053074546532,-9.869617652527483,-15.302502158286215,-13.954032553105078,-16.75334609036325,-15.023090898612041,3.434345461476423,-5.2478604645915015,-9.884056958918249,-11.02883822621417,-14.69571471641353,-16.652914598860022
15.0,-17.983354239614147,-13.12685325511094,-9.681263119609003,-16.731452544256836,-14.34038451867397,-17.701395980230938,-15.575330591175307,3.3438267205302816,-6.449636150149056,-10.730239875226864,-11.62133305578216,-15.731111370739209,-17.559276508869818
20.0,-18.981420523991265,-12.990171409522588,-9.619111945009445,-17.572109421474828,-14.541761403221496,-18.210177904299265,-15.860832472256192,3.304524525211367,-7.077299736893792,-11.143230518383591,-12.133910879238123,-16.190506208791792,-18.017051609371897


==> results/30/nmse_snr_step_9.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.6733794100461905,-2.1093820191868358,-2.488174661877229,-2.0685251040363504,-4.906094057866692,-5.414591418961306,-4.048201163451357,4.111575533408227,4.238495408741967,4.0284151302587565,3.9736176624365527,1.0218099951749047,-4.418413675064582
-15.0,-6.306865882265178,-4.490537176533137,-4.798118241962674,-3.676581639596157,-6.924909361568339,-7.6330616539924545,-6.515870698639833,2.889791044434533,3.8501901220786516,2.6919546400479417,2.2103900692008622,-2.6929761289224863,-7.184299331316585
-10.0,-8.422257970025495,-6.9545686187446485,-6.998780879796972,-6.481144782166838,-8.676442966636332,-9.636836630530958,-8.853807695547873,4.247712027822198,4.086980977536231,0.4324907529100425,-1.066911355562639,-5.925361232898761,-9.429001675541599
-5.0,-10.388928730401908,-8.741496207859136,-8.336699631349884,-8.976595522135185,-10.192654920550186,-11.546896988512582,-10.619439941050254,4.467426143977003,3.050599607536271,-2.7970898903793255,-4.362998625352027,-8.665538677129552,-11.24825871196232
0.0,-12.221575322772512,-10.354056728283602,-9.110920251199431,-11.231659610516262,-11.544411551042142,-13.173451534269365,-12.162844786338196,4.249341590041786,0.6460233395980699,-5.727607775439586,-6.8052899464697845,-10.742580859164137,-12.987015865988363
5.0,-14.010436461880056,-11.598894997887443,-9.182644956415256,-12.966217308659832,-12.439129707343398,-14.808475213076417,-13.462127495032114,4.078704380292269,-2.420134103790686,-7.513955065190552,-8.77202881473543,-12.60055130930526,-14.684272328617977
10.0,-15.753454802506749,-12.310524431442593,-9.065804878032354,-14.501059090741341,-13.138592009702084,-16.158975922182414,-14.384252731113705,3.968610677479323,-4.438807717245815,-9.002920483655764,-10.240582462360157,-13.891958623383275,-15.931567250389506
15.0,-17.15826565511533,-12.199653038043802,-8.839678684015592,-15.819354301654894,-13.467582403795257,-17.065722585763417,-14.881660900095694,3.9027099954075775,-5.578041191411518,-9.749641643809545,-10.79359727640433,-14.812196364024592,-16.76441138708393
20.0,-18.08943845444315,-11.97611867927316,-8.761440242253261,-16.500441792871854,-13.628441425235131,-17.53326684071509,-15.124794845167578,3.874734698510287,-6.191621596223196,-10.076299235955098,-11.297758605012893,-15.197177186678289,-17.171647288865977


==> results/30/nmse_steps_snr_-10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-13.703788917989879,-10.933534136986369,-11.183177693541268,-13.022242934641463,-11.811461719139656,-12.771986867380697,-12.193703869303164,-6.119904353579981,-7.558790207447668,-10.304403515984584,-10.297628133091063,-11.696994505907996,-12.460649853750269
1,-13.046902114374827,-10.71428938992318,-10.827797408019757,-12.451287596701645,-11.63546763299313,-12.531506727416978,-11.912116019967435,-3.3549009613209497,-4.621497693497009,-8.657653691727333,-9.745020522949334,-11.369913932487005,-12.251462022732227
2,-12.407828251682297,-10.264214561285844,-10.37856613371827,-11.627703079871397,-11.238461968584957,-12.152816955745124,-11.476857897103523,-1.21785291042898,-2.117626876025458,-6.758388424314202,-7.4712859094991435,-10.718537433370471,-11.888617784785136
3,-11.770858617202576,-9.858533625580797,-9.946980704257134,-10.883661375492801,-10.948980118048809,-11.858483887692389,-11.178462530026252,0.11236877237560901,-0.5063827222388557,-5.259249475518811,-6.827564464099707,-10.346501142724362,-11.59607962440947
4,-11.128505672582694,-9.292203367653514,-9.394945946687855,-9.976801198964282,-10.484670008416204,-11.43543404603683,-10.69093615950048,1.4159650130563777,0.880875344755953,-3.7680752192437517,-4.9918757975258075,-9.60854936381524,-11.173426024676713
5,-10.534648417377383,-8.853011024780283,-8.965292414989028,-9.268486921392963,-10.18452487693641,-11.12798163645123,-10.403670203097699,2.1592966485705762,1.8009330235016177,-2.8131566132944767,-4.3961477745178525,-7.921310196781962,-10.870506239431187
6,-9.918301816751825,-8.28582645180764,-8.437227498635712,-8.41870293045721,-9.711101477705045,-10.684375284659865,-9.873353717345847,2.9812469508376886,2.694591960550139,-1.670091479349907,-3.06042533473763,-7.244246086619917,-10.466562862885107
7,-9.393336381246495,-7.881783610395284,-8.033294674023328,-7.802681786922375,-9.416046393695659,-10.386207821132317,-9.607022419001854,3.498428082508673,3.2405899626897803,-0.9533592178370547,-2.5467201392465864,-6.914656019700343,-10.181379406951018
8,-8.85004628831063,-7.40757940947414,-7.4768152698845185,-7.111226540064811,-9.03312352605524,-9.977916233148852,-9.217029949284612,3.9274436789637774,3.7309582288205827,-0.1891597524401344,-1.6082138363137926,-6.394697092726528,-9.795221132125322
9,-8.422257970025495,-6.9545686187446485,-6.998780879796972,-6.481144782166838,-8.676442966636332,-9.636836630530958,-8.853807695547873,4.247712027822198,4.086980977536231,0.4324907529100425,-1.066911355562639,-5.925361232898761,-9.429001675541599


==> results/30/nmse_steps_snr_-15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-10.759619654310812,-8.08595190681758,-8.696348645965896,-10.197441788966263,-9.293213514293178,-10.121804690388224,-9.539372141167048,-2.814927661264364,-4.474983787734016,-6.847410645888025,-6.847435071267101,-8.42091577271942,-9.560889859395438
1,-10.270500949089886,-7.97383040352223,-8.37852827893978,-9.634617865607167,-9.206635295220494,-9.93199016418236,-9.34872795498406,-1.0722222941550539,-2.350878552123862,-5.176710582711853,-6.208266593626948,-8.083364638360566,-9.39508754043913
2,-9.648922704353676,-7.576807779490515,-7.836649720620594,-8.756835806098893,-8.85019080209284,-9.59864988356961,-8.929092431027241,0.15416926254129046,-0.4649253743458765,-3.3241827321237203,-3.942876527512925,-7.42172369845584,-9.04843465326516
3,-9.191746153750813,-7.228858971515647,-7.46304600095121,-7.9806397516724505,-8.660695289897342,-9.385966852839392,-8.68030906954938,0.9246900099636903,0.6835427107642188,-1.9565915863463634,-3.175981255115832,-7.0665792321896905,-8.845178338523706
4,-8.578790963182474,-6.669394511790445,-6.866225009928501,-7.037305050562721,-8.258487598992716,-9.025022039580321,-8.208972610057574,1.604424913798893,1.742958990284259,-0.49934494972401205,-1.255022426427614,-6.363045034199234,-8.473244815590785
5,-8.112342131300291,-6.266506211913288,-6.490446096430571,-6.332440175227237,-8.04605733164135,-8.803805858250351,-7.972285529411664,1.9375166511277053,2.4229124021711117,0.3845299386456118,-0.5528968160313414,-4.614290262932873,-8.277312517166877
6,-7.557765583613413,-5.721727481878325,-5.962739493173248,-5.5074569445543595,-7.629526819263768,-8.431456178526975,-7.459549471414131,2.3726712489174773,3.012338257106072,1.325535581657644,0.5620376967908043,-3.9490479316804783,-7.93379053479101
7,-7.140834790412604,-5.340004077448368,-5.671551454219307,-4.89804389862582,-7.433343171220008,-8.217804257466605,-7.232642640587629,2.6486343844292444,3.374238787888493,1.892678222560464,1.0771480681154264,-3.615628132629365,-7.761245980532836
8,-6.7010076989106615,-4.889053395531712,-5.234333437112804,-4.222390248768804,-7.158258591127682,-7.902459243606121,-6.875027156419796,2.8263516947239298,3.682435654838258,2.345185105903279,1.8198845163360473,-3.131145819154631,-7.475680969114546
9,-6.306865882265178,-4.490537176533137,-4.798118241962674,-3.676581639596157,-6.924909361568339,-7.6330616539924545,-6.515870698639833,2.889791044434533,3.8501901220786516,2.6919546400479417,2.2103900692008622,-2.6929761289224863,-7.184299331316585


==> results/30/nmse_steps_snr_-20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-7.627319757181763,-4.82999672789145,-5.6197141112710085,-7.215528525924483,-6.576720803957924,-7.311674675988914,-6.7693910062531,0.40275385079816645,-0.9050605663440807,-3.1199343121828655,-3.0432016028447553,-4.702751162704544,-6.418721862356282
1,-7.312324979420604,-4.879407854479926,-5.394614332244599,-6.814569728379883,-6.519183206565316,-7.163206869140922,-6.634657009234762,1.6112890718550787,0.33594921959077995,-1.8003685767957234,-2.377138401918348,-4.321493769768601,-6.266445397715961
2,-6.794974194621575,-4.649544026132877,-4.893476628938978,-6.051079662389819,-6.27410344943308,-6.9006902051554455,-6.292998476647278,2.4969737955689952,1.4709479084306643,-0.29689120171751604,-0.4828423318629981,-3.700950835946513,-5.962099934018987
3,-6.3546267511246075,-4.415398622171416,-4.540293393519223,-5.405360807525459,-6.140551291356719,-6.7562910908224545,-6.0796286458361495,3.1149092146226742,2.1306344378621467,0.8756204261522128,0.2694348123470187,-3.3257599248401366,-5.795302624207905
4,-5.782173618026687,-3.9943122912702367,-4.039221017832162,-4.585982873607874,-5.85070875479511,-6.47538302309904,-5.666999089230941,3.5045168574530603,2.7622520170006704,1.8888762188477983,1.452532745857733,-2.705682117945045,-5.48355377606661
5,-5.338411366240816,-3.662695057857193,-3.743317107740873,-4.020525668746024,-5.6861968064170565,-6.332777838644503,-5.445953249658352,3.7202850571676747,3.2286047763877104,2.5348585559937256,1.985946074949888,-0.7061620753388598,-5.3358807810121265
6,-4.823882424215443,-3.1775725119099296,-3.309385827461864,-3.368365873285608,-5.357983888057683,-6.037392205941226,-4.986395583118491,3.9864692759668685,3.694978405964582,3.118527872215611,2.8555965778420607,-0.10146294898664704,-5.043838086191
7,-4.448654295915108,-2.796734019207581,-3.070854825460685,-2.934458510608619,-5.210788580584653,-5.892381597478923,-4.754312425114653,4.050067650992288,3.9584653255973796,3.531889480003549,3.1868105635050332,0.25531723627101155,-4.9106641980435155
8,-4.043990054649901,-2.4347090946209136,-2.787099128129878,-2.474404123306542,-5.032752063876128,-5.638449356229291,-4.3945666971902435,4.115109182962143,4.1254298055714465,3.810723212280295,3.7876774770534083,0.6748463312961219,-4.673107322108455
9,-3.6733794100461905,-2.1093820191868358,-2.488174661877229,-2.0685251040363504,-4.906094057866692,-5.414591418961306,-4.048201163451357,4.111575533408227,4.238495408741967,4.0284151302587565,3.9736176624365527,1.0218099951749047,-4.418413675064582


==> results/30/nmse_steps_snr_-5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-16.687663280611677,-13.612043603854483,-13.360948537625518,-15.885178202671291,-14.098575127936247,-15.46308567289236,-14.897500409515466,-8.485768570106298,-10.578330436021904,-13.710696249479689,-13.65727101151757,-14.717105304672256,-15.127393789703262
1,-15.79803697536381,-13.220855463540303,-12.922081765432033,-15.101509418643202,-13.872957300367549,-15.152916096212268,-14.48773936729216,-5.062570711049572,-7.3465770419378105,-12.19778858568949,-13.160749279765296,-14.341400817744264,-14.865346216923015
2,-15.0481948851262,-12.629313792680408,-12.317628109688744,-14.183854864738535,-13.432962200437487,-14.71477004808128,-13.925792917496619,-2.4036944170913594,-4.450708524537532,-10.216156527983046,-10.629277278054463,-13.654625293756851,-14.431449165761471
3,-14.25446305376141,-12.127226622576941,-11.798364224628255,-13.399323176484357,-13.051393200113882,-14.315606392077228,-13.515916660949435,-0.6965217132753239,-2.6012908335715634,-8.932521076445182,-10.034071357458421,-13.185711935012277,-14.036815346180438
4,-13.514409378064347,-11.492218866693197,-11.128571129095839,-12.484644275390085,-12.511292629247903,-13.808240711832582,-12.914714914487167,0.8110296448782635,-0.8610045205006338,-7.353073683208225,-8.172868388993852,-12.382373771873594,-13.521201915989716
5,-12.805192983348046,-10.952950751257607,-10.60948260590891,-11.790136551475342,-12.116429794258476,-13.395906938173916,-12.514796716271002,1.8088675797394593,0.24069665296058723,-6.312458322869583,-7.638618778553173,-10.723378213446995,-13.110059229059237
6,-12.128678812511096,-10.315682942124367,-9.963550240322967,-10.957286422073517,-11.57687512195777,-12.858173298430833,-11.883308168874116,2.801978627668939,1.327668633243865,-5.147930526438106,-6.279775283661138,-10.056545151049326,-12.612813558120292
7,-11.512569748503186,-9.814238909088074,-9.45793011772575,-10.34673139367116,-11.173025832112131,-12.465353831419467,-11.53024113907182,3.449119852287735,1.974064820889757,-4.414357349614207,-5.819703583741082,-9.709641558438266,-12.216212920226395
8,-10.878341222503314,-9.249430718312336,-8.86767516239243,-9.58328044459078,-10.660264558253767,-11.939837447696268,-11.036597531516087,4.042000813769752,2.582279399673077,-3.5541520325611486,-4.905246601951539,-9.158149028616336,-11.697480456241149
9,-10.388928730401908,-8.741496207859136,-8.336699631349884,-8.976595522135185,-10.192654920550186,-11.546896988512582,-10.619439941050254,4.467426143977003,3.050599607536271,-2.7970898903793255,-4.362998625352027,-8.665538677129552,-11.24825871196232


==> results/30/nmse_steps_snr_0dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-19.680928628918274,-16.32519189136705,-15.393430395850725,-18.74107170097281,-15.927880102950207,-18.011599378820453,-17.556416477032524,-10.319416184412534,-14.114384637037139,-16.847302768773627,-16.79067321810034,-17.62119867064415,-17.71566741538638
1,-18.553699951517068,-15.763980703897138,-14.77210353654437,-17.797819465396756,-15.75428249726608,-17.629648768899855,-16.962018968034243,-6.264170408094039,-11.125554441226742,-15.254836692656724,-16.14044298634663,-17.194702194578056,-17.416532263569444
2,-17.665418398684277,-15.05182311097881,-13.97994382316398,-16.87091279184138,-15.28269580424707,-17.13378613729671,-16.2381176829033,-3.1859766206248863,-8.143206210105058,-13.196175181981475,-13.614975152194603,-16.420814311508213,-16.944251661781063
3,-16.72664244832797,-14.391898243607153,-13.300341617332359,-15.956110173209638,-14.88405230019508,-16.608702690376703,-15.684434708273884,-1.3681345905074607,-6.328269110521481,-11.882550895021197,-12.903926712666053,-15.834714813680431,-16.43454585580547
4,-15.849782340289007,-13.612311580814808,-12.4701680583111,-14.993465671578402,-14.269037728927588,-15.983963090275688,-14.938965034884987,0.3109340324741961,-4.383391305264357,-10.270327390392575,-11.01741599098575,-14.895341316874799,-15.823599429462831
5,-15.032820830690648,-12.949979639476034,-11.801295753201284,-14.203928865120323,-13.831975173849392,-15.462682709021827,-14.425246620219848,1.3869798051570015,-3.19460120048955,-9.311074451648851,-10.413037339023653,-13.200262214231381,-15.298984809547626
6,-14.266415808489334,-12.194241733506207,-11.009705139686126,-13.292177917824198,-13.230262365372223,-14.785715827017743,-13.672296194272366,2.4572135035136595,-1.8207390987337977,-8.020056204769212,-8.883672979371802,-12.431737706088358,-14.684451211364621
7,-13.557102219961518,-11.5951974788085,-10.394651702767897,-12.638236540673196,-12.759473067081801,-14.305437400660374,-13.237968370845392,3.1460194901370677,-0.9269804454384076,-7.330584672470735,-8.359148248399247,-11.98613781888544,-14.18179742646188
8,-12.812785262349193,-10.933250920596729,-9.72903128357135,-11.853544640981283,-12.137405604688912,-13.651067923804558,-12.638767623373903,3.768898026613198,-0.035358299428833735,-6.451814019882062,-7.424362246925208,-11.310568766526819,-13.523036344117134
9,-12.221575322772512,-10.354056728283602,-9.110920251199431,-11.231659610516262,-11.544411551042142,-13.173451534269365,-12.162844786338196,4.249341590041786,0.6460233395980699,-5.727607775439586,-6.8052899464697845,-10.742580859164137,-12.987015865988363


==> results/30/nmse_steps_snr_10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-25.567828636756488,-21.555106932553997,-18.19538290010659,-24.30096126230118,-17.673588595069738,-21.915039754506594,-22.57287543198015,-12.215772841975962,-19.692790589489643,-22.21717347245017,-22.289742568034857,-22.630873424521383,-21.767965664374206
1,-23.974974725242074,-20.572370548865486,-16.798025511188477,-23.017532707403014,-17.758924135678516,-21.763414032865953,-21.563585944756532,-7.434369680971255,-16.939923432143274,-20.35295910553299,-21.417736578352674,-22.203568348396733,-21.554331937194174
2,-22.847671112805457,-19.267258912629114,-15.598320542874223,-21.70261615086842,-17.29536030145486,-21.15469139157398,-20.299383647765698,-3.935948168635233,-13.576883945111295,-17.702305218835082,-18.26439642279413,-21.113752071487323,-21.067591665863915
3,-21.600838731075683,-18.281577527562767,-14.600954980845673,-20.634767713161388,-17.081807624671853,-20.64313975490208,-19.448896445886966,-1.9888639672392472,-11.961375623688017,-16.329601391959557,-17.366899751792854,-20.378570635054473,-20.488811892047707
4,-20.42062456371212,-16.96197516132387,-13.454312585723638,-19.271623924729212,-16.343810414840515,-19.730644926072145,-18.216773251691766,-0.21273238550622486,-9.807614984092929,-14.412712962278,-15.163251573070337,-18.926863139212877,-19.66495946232862
5,-19.454204128840104,-16.049963301417076,-12.502740662101361,-18.354194448063968,-16.001237658229698,-19.189444834947878,-17.521518462578708,0.90112324843189,-8.725889654214386,-13.291181229953668,-14.405457704859044,-17.361849546226345,-19.076653980874504
6,-18.34670583116475,-14.849054543165725,-11.505924570040357,-17.111368047244607,-15.240706853031806,-18.17511065730416,-16.3553803567212,2.0241487031156042,-7.113843130185123,-11.75413472314914,-12.72541079013617,-16.248385629528567,-18.145038129528093
7,-17.50689348848994,-14.048505259987675,-10.66590145493702,-16.311624104515914,-14.749102703817439,-17.663425128663224,-15.823853310480855,2.7593225392662917,-6.292201468594708,-10.911419507165656,-12.06215529252776,-15.660502190329012,-17.574430014226966
8,-16.51906104326381,-13.122053074546532,-9.869617652527483,-15.302502158286215,-13.954032553105078,-16.75334609036325,-15.023090898612041,3.434345461476423,-5.2478604645915015,-9.884056958918249,-11.02883822621417,-14.69571471641353,-16.652914598860022
9,-15.753454802506749,-12.310524431442593,-9.065804878032354,-14.501059090741341,-13.138592009702084,-16.158975922182414,-14.384252731113705,3.968610677479323,-4.438807717245815,-9.002920483655764,-10.240582462360157,-13.891958623383275,-15.931567250389506


==> results/30/nmse_steps_snr_15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-28.1674982495313,-23.674960338344746,-18.697972577570848,-26.679768211266683,-17.97466231474274,-22.831317604518127,-24.43123429001797,-12.699240739738913,-21.632840872717033,-24.33717146636875,-24.313504488636863,-24.40309570933421,-23.0154706169817
1,-26.405349277531855,-22.54521476491419,-17.065621330702342,-25.386937344358834,-18.116580161900146,-22.963506117394065,-23.280164041267632,-7.78116797526427,-18.788763729897987,-22.46026497499221,-23.682911401312545,-24.1643028074377,-22.925725455275668
2,-25.01356464830856,-20.676017495637176,-15.749882310407878,-23.785152827789865,-17.672138662535993,-22.27758620317428,-21.55347870547301,-4.207341642270482,-15.107626006766989,-19.275609216832848,-19.699520989328544,-22.870707731595125,-22.402484200248143
3,-23.78484341787102,-19.56235349240965,-14.665004283355241,-22.773154323160767,-17.509451642750523,-21.88595429764341,-20.63088495366333,-2.2271768701321735,-13.467097461151914,-17.86154211369809,-18.888668091510414,-22.106585964560978,-21.853608107113978
4,-22.291624028584987,-17.753886649708924,-13.448068262296642,-21.103167325107837,-16.76737589280534,-20.82923569983853,-19.0754985110456,-0.40540837337538155,-11.18572574844521,-15.648469374033088,-16.26127027185861,-20.294632140210283,-20.880006166068416
5,-21.297130538017065,-16.721272621553794,-12.43010895154407,-20.205777750040856,-16.456815605729417,-20.346176201256885,-18.35819621295423,0.7361385545440124,-10.05273302385599,-14.459204925489429,-15.53412861680426,-18.813960950812188,-20.298674771132006
6,-19.95587587248704,-15.161933565309592,-11.39560839275454,-18.678346409630358,-15.66779346361384,-19.213017515213572,-16.962881125786396,1.8929638246231928,-8.407675334504617,-12.780762261265163,-13.54467134752797,-17.53180205313032,-19.18534265464743
7,-19.09919931608872,-14.262966414213853,-10.502204894322063,-17.876492426897837,-15.17201561513197,-18.717881125651093,-16.44127964284003,2.63812884396439,-7.550146398968907,-11.852409348899135,-12.877064243700978,-16.87511681542034,-18.61059477754441
8,-17.983354239614147,-13.12685325511094,-9.681263119609003,-16.731452544256836,-14.34038451867397,-17.701395980230938,-15.575330591175307,3.3438267205302816,-6.449636150149056,-10.730239875226864,-11.62133305578216,-15.731111370739209,-17.559276508869818
9,-17.15826565511533,-12.199653038043802,-8.839678684015592,-15.819354301654894,-13.467582403795257,-17.065722585763417,-14.881660900095694,3.9027099954075775,-5.578041191411518,-9.749641643809545,-10.79359727640433,-14.812196364024592,-16.76441138708393


==> results/30/nmse_steps_snr_20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-30.257770007445053,-25.203714476660714,-18.889790563142203,-28.51562981302294,-18.118838346197,-23.258829164148164,-25.576845465781307,-12.990231960680216,-22.957485080842638,-25.613290812984673,-25.58655224446816,-25.397512427809485,-23.589768738114103
1,-28.45400495036821,-23.928651127487104,-17.163285672532364,-27.318524138519223,-18.29220491297972,-23.58327550419984,-24.347828249635892,-7.986320747309291,-20.123707933238954,-23.763216710692163,-25.19856511341841,-25.33265411312154,-23.583568111990047
2,-26.807599539551155,-21.634509445685815,-15.810956330022556,-25.317949394979593,-17.88181579657362,-22.86721853110345,-22.24942257338951,-4.363570199898681,-16.172996913979823,-20.266455804653965,-20.6127087004733,-23.90850059801922,-23.074597966429366
3,-25.5931826136585,-20.368065223677185,-14.693594504122661,-24.406987241832283,-17.741222021707365,-22.550981269331437,-21.302513877431725,-2.3543501689596296,-14.438791172039167,-18.78833255819743,-19.920797322038112,-23.12141831989809,-22.546254555230526
4,-23.79122994712583,-18.233631422588587,-13.456372118447648,-22.33095438121023,-17.01363607940023,-21.42422932788118,-19.528741525896297,-0.505211245756864,-12.00767983016571,-16.371815748398262,-16.99691577817514,-21.0485927020842,-21.509537895656905
5,-22.786617959584277,-17.057992422409246,-12.412331534032248,-21.48080504556915,-16.708674635647043,-20.97362777727266,-18.80721841069301,0.6490722290495079,-10.798991133166098,-15.115984919805701,-16.329624322783413,-19.547598265426462,-20.932829439748986
6,-21.171688591642447,-15.292338688608783,-11.366023316191871,-19.620103533148857,-15.911676195105091,-19.797594306777317,-17.276844533356165,1.8238575933124341,-9.080153849733687,-13.316491588802851,-14.114086739979781,-18.177315484144756,-19.728483201142584
7,-20.291329374484917,-14.269613241792747,-10.450343112665035,-18.82495006021749,-15.40036667883349,-19.29780296100623,-16.7613230322154,2.586264683622794,-8.187906267693574,-12.317129362188252,-13.477731162257005,-17.45817754433257,-19.144981658510723
8,-18.981420523991265,-12.990171409522588,-9.619111945009445,-17.572109421474828,-14.541761403221496,-18.210177904299265,-15.860832472256192,3.304524525211367,-7.077299736893792,-11.143230518383591,-12.133910879238123,-16.190506208791792,-18.017051609371897
9,-18.08943845444315,-11.97611867927316,-8.761440242253261,-16.500441792871854,-13.628441425235131,-17.53326684071509,-15.124794845167578,3.874734698510287,-6.191621596223196,-10.076299235955098,-11.297758605012893,-15.197177186678289,-17.171647288865977


==> results/30/nmse_steps_snr_5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-22.724575947193976,-19.01581896868538,-17.049680087674023,-21.595912981882236,-17.070490007398345,-20.28052694668444,-20.28714665056927,-11.578072307834212,-17.212885223288524,-19.745413540544956,-19.75019370145494,-20.386128865570114,-20.05580525346438
1,-21.323467128801695,-18.226460853484475,-16.048752909676466,-20.48535273602451,-17.033996544194324,-19.953680745172843,-19.47700502087695,-7.052259518846674,-14.338616672301024,-17.933048639263934,-18.945395044121817,-19.923273915917807,-19.779077558481838
2,-20.3239201698587,-17.297687822667186,-15.023481817505385,-19.421973344445583,-16.53809325854266,-19.411519450311538,-18.515853970501706,-3.7178437605989165,-11.331851809212914,-15.568717048262922,-16.17396186226761,-19.003471756846398,-19.307088358142845
3,-19.22067012390306,-16.463186677604746,-14.168463414669727,-18.410291607415605,-16.21605747634853,-18.850978014863436,-17.794043453395197,-1.8178548093963163,-9.759502335581036,-14.222254741729918,-15.323432029495837,-18.33471180598932,-18.738422497626207
4,-18.177104946071367,-15.494832998678064,-13.148049666156536,-17.284069878211017,-15.507649583710046,-18.0822235699425,-16.82800322832694,-0.048829603038202454,-7.707563282299712,-12.422403872113208,-13.371132140046797,-17.172271558333414,-18.034349697964387
5,-17.242624010167464,-14.694073202031838,-12.32273087160408,-16.406024077834445,-15.101122933848787,-17.515681736427815,-16.191175191491336,1.05942693391781,-6.536581265739225,-11.393755249046635,-12.640691113942097,-15.538977729978676,-17.44941260253927
6,-16.32270956751752,-13.769661385951164,-11.401114939082115,-15.324779855678592,-14.397232516340768,-16.65765005132772,-15.247046094009406,2.173523545319936,-5.035066608812331,-10.017609897103988,-11.115368064396252,-14.607083370174053,-16.685152732520763
7,-15.530300159158239,-13.053981045469122,-10.658790763384518,-14.56668247568252,-13.897784148279309,-16.140377459135365,-14.734695244857228,2.9008819599354387,-4.1917866861708655,-9.253390306327937,-10.485417866682186,-14.084701836416682,-16.117956113510985
8,-14.669466807085303,-12.289357397528239,-9.914016128508594,-13.67174602111325,-13.173217711319843,-15.35087906295983,-14.016313884743841,3.5708144698566633,-3.198445077857302,-8.320085689971888,-9.515302967174573,-13.286214321090956,-15.320214373656775
9,-14.010436461880056,-11.598894997887443,-9.182644956415256,-12.966217308659832,-12.439129707343398,-14.808475213076417,-13.462127495032114,4.078704380292269,-2.420134103790686,-7.513955065190552,-8.77202881473543,-12.60055130930526,-14.684272328617977


==> results/30/nmse_summary_first_last_avg.csv <==
snr_db,Diffusion_first,Diffusion_last,Diffusion_avg,LSTM_first,LSTM_last,LSTM_avg,GRU_first,GRU_last,GRU_avg,DIT_first,DIT_last,DIT_avg,LinFormer_first,LinFormer_last,LinFormer_avg,LinFusion_first,LinFusion_last,LinFusion_avg,Unet3D_first,Unet3D_last,Unet3D_avg,1vs1_first,1vs1_last,1vs1_avg,2vs1_first,2vs1_last,2vs1_avg,5vs1_first,5vs1_last,5vs1_avg,5vs2_first,5vs2_last,5vs2_avg,10vs5_first,10vs5_last,10vs5_avg,30vs10_first,30vs10_last,30vs10_avg
-20.0,-7.627319757181763,-3.6733794100461905,-5.619973685144269,-4.82999672789145,-2.1093820191868358,-3.6949752224728365,-5.6197141112710085,-2.488174661877229,-3.988615103447649,-7.215528525924483,-2.0685251040363504,-4.493880087781067,-6.576720803957924,-4.906094057866692,-5.755508290291037,-7.311674675988914,-5.414591418961306,-6.392283828146202,-6.7693910062531,-4.048201163451357,-5.507310334573534,0.40275385079816645,4.111575533408227,3.111394949079518,-0.9050605663440807,4.238495408741967,2.504069673880326,-3.1199343121828655,4.0284151302587565,1.4571716805055843,-3.0432016028447553,3.9736176624365527,1.1608433577365593,-4.702751162704544,1.0218099951749047,-1.7612289272788306,-6.418721862356282,-4.418413675064582,-5.430802765678543
-15.0,-10.759619654310812,-6.306865882265178,-8.426839651118978,-8.08595190681758,-4.490537176533137,-6.424267191644125,-8.696348645965896,-4.798118241962674,-6.739798637930457,-10.197441788966263,-3.676581639596157,-6.824375316967988,-9.293213514293178,-6.924909361568339,-8.146131777531771,-10.121804690388224,-7.6330616539924545,-8.90520208224024,-9.539372141167048,-6.515870698639833,-8.076184970325835,-2.814927661264364,2.889791044434533,1.1471099254517347,-4.474983787734016,3.8501901220786516,1.147782921092731,-6.847410645888025,2.6919546400479417,-0.9164357007979032,-6.847435071267101,2.2103900692008622,-1.6313018339538625,-8.42091577271942,-2.6929761289224863,-5.535871665124459,-9.560889859395438,-7.184299331316585,-8.395516454013608
-10.0,-13.703788917989879,-8.422257970025495,-10.917647444754412,-10.933534136986369,-6.9545686187446485,-9.04455441966317,-11.183177693541268,-6.998780879796972,-9.164287862355383,-13.022242934641463,-6.481144782166838,-9.704393914667579,-11.811461719139656,-8.676442966636332,-10.314028068821143,-12.771986867380697,-9.636836630530958,-11.256354609019521,-12.193703869303164,-8.853807695547873,-10.540696046017874,-6.119904353579981,4.247712027822198,0.7649802948804988,-7.558790207447668,4.086980977536231,0.16306319986453138,-10.304403515984584,0.4324907529100425,-3.994104663680021,-10.297628133091063,-1.066911355562639,-5.201179326754356,-11.696994505907996,-5.925361232898761,-8.814076700703259,-12.460649853750269,-9.429001675541599,-11.011290662728808
-5.0,-16.687663280611677,-10.388928730401908,-13.3016479070195,-13.612043603854483,-8.741496207859136,-11.215545787798685,-13.360948537625518,-8.336699631349884,-10.876293152417036,-15.885178202671291,-8.976595522135185,-12.270854027187347,-14.098575127936247,-10.192654920550186,-12.268643068523541,-15.46308567289236,-11.546896988512582,-13.566078742532875,-14.897500409515466,-10.619439941050254,-12.732604776652416,-8.485768570106298,4.467426143977003,0.07318672507985982,-10.578330436021904,3.050599607536271,-1.6662602242265887,-13.710696249479689,-2.7970898903793255,-7.4636224244668,-13.65727101151757,-4.362998625352027,-8.466058018904855,-14.717105304672256,-8.665538677129552,-11.659446975173969,-15.127393789703262,-11.24825871196232,-13.286703131016731
0.0,-19.680928628918274,-12.221575322772512,-15.636717121199979,-16.32519189136705,-10.354056728283602,-13.317193203133602,-15.393430395850725,-9.110920251199431,-12.196159156162862,-18.74107170097281,-11.231659610516262,-14.757892737811426,-15.927880102950207,-11.544411551042142,-13.96214761956205,-18.011599378820453,-13.173451534269365,-15.674605546044328,-17.556416477032524,-12.162844786338196,-14.751707646617863,-10.319416184412534,4.249341590041786,-0.5818311355702005,-14.114384637037139,0.6460233395980699,-4.94264614086473,-16.847302768773627,-5.727607775439586,-10.429233005303605,-16.79067321810034,-6.8052899464697845,-11.235294482048307,-17.62119867064415,-10.742580859164137,-14.163805867218182,-17.71566741538638,-12.987015865988363,-15.500988228348481
5.0,-22.724575947193976,-14.010436461880056,-17.954527532163738,-19.01581896868538,-11.598894997887443,-15.190395534998768,-17.049680087674023,-9.182644956415256,-12.891772555467671,-21.595912981882236,-12.966217308659832,-17.013305028694756,-17.070490007398345,-12.439129707343398,-15.1374773887326,-20.28052694668444,-14.808475213076417,-17.70519922499019,-20.28714665056927,-13.462127495032114,-16.6553410233804,-11.578072307834212,4.078704380292269,-1.0431508710392206,-17.212885223288524,-2.420134103790686,-8.173243306505361,-19.745413540544956,-7.513955065190552,-12.639063404955593,-19.75019370145494,-8.77202881473543,-13.609292360431755,-20.386128865570114,-12.60055130930526,-16.49373864696227,-20.05580525346438,-14.684272328617977,-17.61717515165254
10.0,-25.567828636756488,-15.753454802506749,-20.199225706385715,-21.555106932553997,-12.310524431442593,-16.70183896934948,-18.19538290010659,-9.065804878032354,-13.225698573837718,-24.30096126230118,-14.501059090741341,-19.050824960731525,-17.673588595069738,-13.138592009702084,-15.92371628496016,-21.915039754506594,-16.158975922182414,-19.314723249338165,-22.57287543198015,-14.384252731113705,-18.12096104815876,-12.215772841975962,3.968610677479323,-1.270013641455839,-19.692790589489643,-4.438807717245815,-10.379719100935668,-22.21717347245017,-9.002920483655764,-14.585846505389828,-22.289742568034857,-10.240582462360157,-15.496447137014211,-22.630873424521383,-13.891958623383275,-18.311203832455355,-21.767965664374206,-15.931567250389506,-19.19242645956877
15.0,-28.1674982495313,-17.15826565511533,-22.115670524315004,-23.674960338344746,-12.199653038043802,-17.56851116352467,-18.697972577570848,-8.839678684015592,-13.247541280657822,-26.679768211266683,-15.819354301654894,-20.903960346416476,-17.97466231474274,-13.467582403795257,-16.31448002816792,-22.831317604518127,-17.065722585763417,-20.383179333068433,-24.43123429001797,-14.881660900095694,-19.11906089743192,-12.699240739738913,3.9027099954075775,-1.4806567661711767,-21.632840872717033,-5.578041191411518,-11.822028591786921,-24.33717146636875,-9.749641643809545,-15.915531520061512,-24.313504488636863,-10.79359727640433,-16.72166697828667,-24.40309570933421,-14.812196364024592,-19.760351190726496,-23.0154706169817,-16.76441138708393,-20.34955946449655
20.0,-30.257770007445053,-18.08943845444315,-23.62242819622948,-25.203714476660714,-11.97611867927316,-18.09548061377059,-18.889790563142203,-8.761440242253261,-13.26232493384193,-28.51562981302294,-16.500441792871854,-22.18884548228464,-18.118838346197,-13.628441425235131,-16.52386374949002,-23.258829164148164,-17.53326684071509,-20.94970035867346,-25.576845465781307,-15.124794845167578,-19.683636498582306,-12.990231960680216,3.874734698510287,-1.5961230592898292,-22.957485080842638,-6.191621596223196,-12.703663351397665,-25.613290812984673,-10.076299235955098,-16.677224726006198,-25.58655224446816,-11.297758605012893,-17.566865086784436,-25.397512427809485,-15.197177186678289,-20.537945285030638,-23.589768738114103,-17.171647288865977,-20.929872046506112


==> results/60/nmse_snr_step_0.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-6.8507976901094825,-4.700917292522304,-5.296426693325348,-6.622286696497621,-6.362090287445313,-6.527846030963731,-6.570000364597055,0.6259165538719054,-1.0140959905885873,-3.754955899084994,-3.62508197467748,-4.637271723521833,-5.896455036828465
-15.0,-9.686552548205622,-7.558801642698897,-7.9364253885363665,-9.31618963639766,-8.964979312599937,-9.279720221213294,-9.121408124781594,-3.008274075625848,-5.2923138986808596,-6.986333519319404,-6.894416982053791,-7.968832144806748,-8.896362715840697
-10.0,-12.293868933563388,-9.9676111469838,-10.155487334128765,-11.780583424577022,-11.140922286106886,-11.736760572166371,-11.559515609431259,-7.055040193970177,-8.590584618875583,-10.204660829855293,-10.114649865480118,-10.976142062956667,-11.333188712639314
-5.0,-15.131093034443987,-12.523655670628681,-12.314544958082962,-14.438081765678714,-13.397921263287383,-14.378481192239864,-14.11771463077983,-10.18532341934917,-11.280785337104875,-13.015796371056505,-12.958831232277085,-13.830180216727637,-14.006258864875498
0.0,-17.937541157572234,-15.030505318063883,-14.306650090655886,-17.100219674340465,-15.337280526399343,-16.806827186114177,-16.683358218176334,-13.065976484567518,-14.193845208860916,-15.988831605851248,-15.979851337044535,-16.582729386399365,-16.625949068395542
5.0,-20.88113663132685,-17.678879769993923,-16.147825948258834,-19.896074788850722,-16.95729681799136,-19.22766581661447,-19.26305393251654,-15.761191378445517,-17.12630461013174,-18.939502015370362,-18.909678846367882,-19.261306953806763,-19.06441196226989
10.0,-23.722453348259695,-20.135090947075213,-17.439975677867817,-22.60902123365666,-17.974215794641566,-21.208821936207634,-21.588273745357696,-17.642606076526473,-19.99284367256933,-21.62012347548181,-21.621060105652564,-21.670795814031134,-21.035441889514964
15.0,-26.340808310023085,-22.278706357916448,-18.074051230738156,-25.06296517402489,-18.404343736232057,-22.54192948633793,-23.42931575040318,-18.866658839193803,-22.40443098450937,-23.847548367196694,-23.923847557412728,-23.580897066728127,-22.442743901441208
20.0,-28.549875770598675,-23.83725342700143,-18.346561270716794,-27.093579821874304,-18.612327231363487,-23.263374836584223,-24.676698816835167,-19.610075810417488,-24.16971514771717,-25.346804380502043,-25.502732772408088,-24.795764884633957,-23.106094707295487


==> results/60/nmse_snr_step_1.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-6.351601064518113,-4.650118336626404,-5.0551999461636505,-6.196649374687718,-6.115059299920137,-6.310404831183981,-6.340532961104732,1.597695029576093,0.025429297672356833,-2.4959242996191002,-3.065359572665145,-4.135064834774312,-5.589684097991986
-15.0,-8.933543060097357,-7.274238800254192,-7.4836755223359885,-8.503040407197973,-8.554023438618021,-8.897854699606963,-8.697069146477865,-1.679905502657796,-3.686009257737936,-5.464542460113551,-6.069205956334624,-7.345758620253651,-8.429142854944068
-10.0,-11.31568590700805,-9.49675132559457,-9.51301698687761,-10.890891654347366,-10.610606057000314,-11.208764234654186,-10.95679716241458,-4.965442923741745,-6.480028189433932,-8.381820507301786,-9.178428476579306,-10.284764709497603,-10.750407826331683
-5.0,-13.822961758789415,-11.8533790384087,-11.511456929730173,-13.284225287019618,-12.75421454563036,-13.693926414835591,-13.307857398771684,-7.562045674178123,-8.845362375618688,-10.963526592327161,-11.805732558494462,-12.993902034871097,-13.282005332432611
0.0,-16.379900766128678,-14.119693467178811,-13.210011462583157,-15.756255298562088,-14.624832584684954,-15.990677707121312,-15.621112015639673,-9.936384193024724,-11.241776919387597,-13.849661810710796,-14.711812645000823,-15.596827582788467,-15.755668021781393
5.0,-18.986258963062678,-16.424623092624802,-14.719428388564822,-18.275291211414856,-16.28201007844188,-18.33355065412924,-17.924997477363306,-12.004875208082586,-13.73279189470945,-16.502046596228816,-17.481682117495055,-18.149857994285476,-18.157368268307856
10.0,-21.523658672382826,-18.38717849699958,-15.648294145580968,-20.7153669395009,-17.391934401165557,-20.35703314847423,-19.94840880831941,-13.14778848424671,-16.265964872234512,-19.029095927918764,-19.87898264996825,-20.472565360563397,-20.163007956438467
15.0,-23.886226610115205,-19.934337693152536,-16.05673318425676,-22.884858457058627,-17.89965468438358,-21.808708754520737,-21.490033498872858,-13.848668737011048,-18.326754787853634,-20.96131331109725,-21.89300915178424,-22.360170248268858,-21.6373398849059
20.0,-25.99309005006921,-21.009730656487644,-16.228752051687582,-24.72763397126238,-18.171620730131195,-22.6627782425436,-22.533943523799405,-14.257263174465912,-19.7830179879237,-22.293754249816473,-23.205026316826398,-23.611817545996686,-22.400486971586968


==> results/60/nmse_snr_step_2.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-5.807647650028942,-4.519293749579377,-4.706057447795234,-5.535023759690121,-5.858771573432464,-6.070045020176074,-6.071695346543908,2.2473900198893833,0.8196798787201865,-1.4929448101436686,-1.610994420036608,-3.629138223852034,-5.261309349721113
-15.0,-8.154971797679316,-6.8616513779404045,-6.928048916231003,-7.48792418779042,-8.118511188111771,-8.475363540358988,-8.244311577520856,-0.9826199729093337,-2.479187510867515,-4.182460922237884,-4.491930749596707,-6.714007869282207,-7.936297430465192
-10.0,-10.41831687069703,-8.938194883031445,-8.816691269519586,-9.813495530019297,-10.038456665241709,-10.634184656637471,-10.317384156240713,-3.6367106708100128,-4.851387312043998,-6.775443579709788,-7.2198682904523945,-9.546631108764377,-10.133033821012251
-5.0,-12.635823724371802,-11.083287721513969,-10.659317626216652,-12.073125302447185,-12.04011068159424,-12.936220947509582,-12.444141015011635,-5.9392165550704075,-6.851049035617796,-9.201842930606537,-9.691777294402153,-12.074964639121033,-12.498339409521593
0.0,-14.892095207013812,-13.120085371553262,-12.101860744378204,-14.411382281490269,-13.7865012421548,-15.058353839546104,-14.491703826638933,-7.959148127150989,-8.944232355324614,-11.891415824065941,-12.430398865939342,-14.47199645029925,-14.7752412364377
5.0,-17.282898354445454,-15.162850259363896,-13.356354300163733,-16.730688850529646,-15.400850308070627,-17.2418720950253,-16.52480963436571,-9.557339701631713,-11.167560790902069,-14.317656517432445,-14.960350905584914,-16.835942928941645,-17.0385095870482
10.0,-19.56961019930713,-16.93759727620852,-14.06456547687721,-18.909793701639508,-16.529638022438217,-19.194181130646427,-18.247697457658553,-10.284280342333162,-13.334922413987334,-16.64784558163853,-17.14362081520853,-18.97614075697032,-18.94460448845628
15.0,-21.667418559344902,-18.312548430561264,-14.341040338434523,-20.87463527648593,-17.07159571270659,-20.637200300199293,-19.4984535942964,-10.789558895146383,-15.129096099779378,-18.235526141021037,-18.92795792394558,-20.679395004531187,-20.33305388614221
20.0,-23.561559034986402,-19.31700948245418,-14.453085332960482,-22.548535988119657,-17.377538754901856,-21.538679708352912,-20.31677649083732,-11.053798207601355,-16.175168097731152,-19.30806810413886,-19.99090827556325,-21.812879533819576,-21.111870205585454


==> results/60/nmse_snr_step_3.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-5.267595830524188,-4.215172858578517,-4.386804271391711,-4.795970690412998,-5.595979706662098,-5.808704161411167,-5.766482741450706,2.758544394502204,1.3552207780822567,-0.6769685300963068,-1.0988561766908522,-3.1609849783508768,-4.938847897022537
-15.0,-7.440535275781425,-6.337108598864147,-6.3609893265016915,-6.438936451341599,-7.680059971346389,-8.03827791563879,-7.773274863811883,-0.3307243141054115,-1.7726200128849134,-3.1136385637632062,-3.717078516185003,-6.117975637251919,-7.452655918484653
-10.0,-9.519519895551255,-8.328273958022013,-8.111408227786056,-8.69890089683926,-9.46591299963661,-10.038468417550208,-9.680600477244607,-2.6484174230294566,-3.720477451089241,-5.444978216349972,-6.245757800458913,-8.80236646103434,-9.509954022527152
-5.0,-11.530868972309836,-10.292241938045393,-9.72694997132966,-10.903838232659247,-11.303825177450342,-12.140801964954528,-11.60159896925846,-4.697531311139836,-5.413558123347998,-7.724180991629376,-8.597235784801084,-11.13124393997104,-11.686916129704386
0.0,-13.598337526752866,-12.125519685760764,-10.908312977947004,-13.10369267005161,-12.894034000837223,-14.084611913609926,-13.42299177015416,-6.434631707845363,-7.189213354832344,-10.165416885186268,-11.22509483930756,-13.31006322161555,-13.777665014609202
5.0,-15.6876063885053,-13.908961611453353,-11.948221691045402,-15.24828049165784,-14.412651289752716,-16.07420850631808,-15.224709997752226,-7.708060328305915,-9.09841431151939,-12.391029545344836,-13.554777958101841,-15.476097348706151,-15.873601802773402
10.0,-17.749209564758047,-15.43797880507415,-12.489073849698363,-17.256382065971646,-15.514487768040366,-17.873301732632143,-16.693678882217696,-8.276458646716009,-10.922991373646534,-14.524017197036583,-15.439330675759289,-17.403965181097615,-17.642323095454888
15.0,-19.612619601129268,-16.589136794732752,-12.66512008920542,-19.00099598091439,-16.067771807443286,-19.231298858920162,-17.759326363367062,-8.627008498288784,-12.482931368324135,-15.846186951546494,-16.93792579665783,-18.886196169365327,-18.897699930156424
20.0,-21.260905260809807,-17.411936647785666,-12.722134454668627,-20.46503539739625,-16.38492777460598,-20.105849200132578,-18.453170355041642,-8.838717182989845,-13.192157112286063,-16.67896704848058,-17.74278083323389,-19.852797944985287,-19.648790643721842


==> results/60/nmse_snr_step_4.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.749881783484206,-3.8662101989750064,-4.116033704124279,-4.1794859846777594,-5.286555963519005,-5.517707316974537,-5.489098537537385,2.9890841110096273,1.6751980527294097,0.05203415559071753,-0.19119378395211944,-2.7449090155259626,-4.616605726530309
-15.0,-6.733775089715087,-5.825654281687798,-5.845922996530216,-5.489508999394774,-7.205417881219931,-7.5754737598987765,-7.356870348311418,-0.007092589953788977,-1.1496820567259243,-2.1069197687847305,-2.4810428517183345,-5.5706562650784806,-6.947699568353585
-10.0,-8.69030651723627,-7.7316877978558605,-7.4323742310067225,-7.79933917249604,-8.863458862714136,-9.425726061009776,-9.15265930270524,-1.9674339938696845,-2.8252764185451236,-4.264035234801048,-4.86747813844162,-8.107343541555618,-8.875998162692392
-5.0,-10.501998578308548,-9.52911472390837,-8.847023030567577,-9.922541517033155,-10.555056375508872,-11.336334257363267,-10.926591835133678,-3.8612081676832775,-4.2291723680557,-6.288824901773974,-6.946022602389576,-10.231496004918792,-10.863590851595005
0.0,-12.424551660521459,-11.151979172936013,-9.810839253256061,-11.968099918791479,-11.975608690287556,-13.116373461467624,-12.60330197280749,-5.43371048291699,-5.589885224900407,-8.705831132723208,-9.566301947324815,-12.21604071038277,-12.780216904357387
5.0,-14.227497599933711,-12.664051226466672,-10.629168437761239,-13.91883908640965,-13.35079890745253,-14.920090761613789,-14.262708230199653,-6.479526104060599,-7.159321345855604,-10.68561831101568,-11.700617483271294,-14.17310794315357,-14.712010859741689
10.0,-16.07129161070673,-13.960287493637777,-10.99948069051505,-15.714086517075575,-14.373629595023214,-16.53311200680423,-15.563742011106998,-6.91696108696936,-8.70615876621737,-12.61921628110316,-13.406484873393554,-15.912301364616832,-16.332960310198562
15.0,-17.76204974376251,-14.91627203226056,-11.08492782909883,-17.311988489255313,-14.918158384212884,-17.77504576399018,-16.538385250492702,-7.192341478090437,-10.106308266273112,-13.737185298278396,-14.817257699301914,-17.26293976455996,-17.475420509033455
20.0,-19.19188369275691,-15.563130688424348,-11.08188649961935,-18.657590387334796,-15.219955938074047,-18.573091673289174,-17.144179039401227,-7.368478715846985,-10.614302798481344,-14.40777478329669,-15.5037748668903,-18.13131069323587,-18.187692337671773


==> results/60/nmse_snr_step_5.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.258351812121681,-3.456857514522201,-3.751089311079303,-3.5592985519499494,-5.042528488442644,-5.281187284827958,-5.152154198926908,3.262077563120715,2.0325229891820995,0.653046931309754,0.1897024624311524,-1.083707470273194,-4.324600558391508
-15.0,-6.137383886874561,-5.36060121336237,-5.324542453569131,-4.6049372165116775,-6.812538906212284,-7.2079703865435585,-6.89728463051221,0.33166802478230645,-0.588711249908328,-1.3685070557884575,-1.8247158598559976,-4.0676178979080255,-6.502771988434725
-10.0,-7.98739872153527,-7.222228232994768,-6.826457385457452,-6.917295210096832,-8.395069888510937,-8.942035478499756,-8.589831521547888,-1.3321539837522893,-1.9549383231017998,-3.2624719397211104,-4.1005728772375,-6.536704578801715,-8.321645510360923
-5.0,-9.617917004187465,-8.882537577916494,-8.134471749757541,-9.069959600221683,-9.949446212571946,-10.68984824993654,-10.204003872342028,-2.963452979972661,-3.2771957531475775,-5.194026440671797,-6.067150738536837,-8.703321377025375,-10.141122771833668
0.0,-11.445318925844292,-10.34898828880404,-8.942935911389977,-10.984184747146816,-11.24708222846392,-12.331783512177125,-11.702859194497945,-4.398537575502089,-4.423720239337049,-7.540608667572174,-8.631111295741578,-10.571160804257724,-11.911500932761728
5.0,-13.047862560320635,-11.66736030981937,-9.596081385308509,-12.75319032064303,-12.512566909073255,-13.978615181842356,-13.184434218281773,-5.224209603146603,-5.812814329559004,-9.394707527879838,-10.651503718340596,-12.476571780047308,-13.68886830666619
10.0,-14.75006474162117,-12.765729130334035,-9.823691655214892,-14.423433593024061,-13.445220738385139,-15.442797881737926,-14.299918511361994,-5.574567198240439,-7.1395611807844155,-11.1647826122903,-12.137999273112271,-14.126588846494332,-15.178143367674917
15.0,-16.304938639376232,-13.525039482301512,-9.837850705201095,-15.865089948677486,-13.943982528855543,-16.58700842038534,-15.144799530563217,-5.80006340359251,-8.4093921208728,-12.146691257325024,-13.333580173638655,-15.467434711112745,-16.22265452613001
20.0,-17.577268596629224,-14.01267838520965,-9.793830172417735,-17.016040363224224,-14.2217089922965,-17.319786648149357,-15.651148576649591,-5.94311447632143,-8.770707182833846,-12.68157344350634,-13.861386240139577,-16.246326825140024,-16.894339269043332


==> results/60/nmse_snr_step_6.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.8457906558533668,-3.0598073780196398,-3.375306878448421,-3.020465356499832,-4.800692171539735,-5.048973219412835,-4.810565874340531,3.4683531050643843,2.3875638837586206,1.1090663473671185,0.9609149406351398,-0.671682703548824,-4.044524760038381
-15.0,-5.608223107669634,-4.92583451381552,-4.774672290275247,-3.850322939024711,-6.442311435696468,-6.8646125300087935,-6.449365278948418,0.6234012446893118,-0.08544040631711158,-0.7237546390118648,-0.9778262494395296,-3.5633784713029097,-6.087626411495341
-10.0,-7.322210700374652,-6.7508711801343875,-6.238251585188924,-6.146410971052916,-7.965342616387428,-8.487724832763861,-8.052292814348709,-0.7572686005008654,-1.285490902362665,-2.419971409545346,-3.1090752651113136,-5.96328002474177,-7.8058434507840975
-5.0,-8.84968179724441,-8.290484763337343,-7.453363683215418,-8.283297802372356,-9.390974476408138,-10.089642590456316,-9.528279536375953,-2.2254674724233405,-2.472511362619014,-4.282841636296906,-5.076617470282646,-8.018913910157918,-9.472216185059208
0.0,-10.569203042401787,-9.61067704316164,-8.151320218240931,-10.093885678304261,-10.582233626150119,-11.602939183868362,-10.87865375931727,-3.50355800170852,-3.4651853952496903,-6.560048048046542,-7.455774404658374,-9.760801495609527,-11.109985081178195
5.0,-12.02929411900817,-10.768523928373712,-8.670509452059505,-11.723772052171665,-11.743442970098222,-13.102353251950465,-12.206900218812383,-4.185549189419237,-4.648606639682365,-8.292992703137498,-9.388699867884544,-11.505660036041503,-12.74083449009562
10.0,-13.586185382253257,-11.689456329725907,-8.778112041785914,-13.250719627588861,-12.589649161305891,-14.421816129838053,-13.170904684703117,-4.49426857329266,-5.800752378244352,-9.917728686728536,-10.764065844045243,-13.00541957077078,-14.103263248590533
15.0,-14.982273650642233,-12.2761145171208,-8.73801565295402,-14.571566986654123,-13.039612524992126,-15.464577192150177,-13.912626388955635,-4.692343273002563,-6.942237552263096,-10.773508548551025,-11.849678922755338,-14.223886839049303,-15.057307557764021
20.0,-16.108291064189807,-12.628966427682112,-8.661024290351458,-15.507907503540352,-13.28786622191817,-16.12391061945336,-14.33668178682424,-4.812539548288323,-7.216618004062822,-11.194212896547647,-12.274599078761101,-14.902899840052333,-15.676058142143823


==> results/60/nmse_snr_step_7.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.4777153071406803,-2.6854666134425784,-2.9587681755661936,-2.551996163334099,-4.565108631234895,-4.82110146791043,-4.4680453150441215,3.580130373843744,2.584940754054281,1.561841440372376,1.2393740108120286,-0.29694691418307,-3.776520272424432
-15.0,-5.061741985762371,-4.517695776146098,-4.194411352575138,-3.209630733923288,-6.095375569410328,-6.539792919822139,-6.017937063661034,0.8229485681814624,0.2964074399151615,-0.17184460950321712,-0.4660511624420385,-3.0905017490638937,-5.708668361116955
-10.0,-6.764260085235949,-6.302732278830937,-5.631402212646211,-5.4424740642867695,-7.566220980150542,-8.057257782201276,-7.54469758910494,-0.2680831849607821,-0.6814276167675865,-1.645872704029572,-2.467574486545425,-5.419953644793325,-7.334599229786894
-5.0,-8.13874825155658,-7.75773698452061,-6.796463838339627,-7.55918381873564,-8.873971843172452,-9.533344219340375,-8.90578607382795,-1.6221078905163233,-1.8019083625200167,-3.461208132343449,-4.376286932507656,-7.3680935411165205,-8.864227060574757
0.0,-9.7849332675503,-8.940901452351575,-7.418793499646126,-9.340567920604618,-9.975586060479824,-10.929986039539013,-10.133949425045133,-2.7397145438321093,-2.6592741134995994,-5.666366318745809,-6.712378972783105,-9.001115333520515,-10.38136386345407
5.0,-11.132568363021987,-9.964415392683687,-7.835712705526532,-10.816842016204193,-11.043465020826055,-12.297162032875658,-11.334236534480551,-3.3073959952672958,-3.639856342097519,-7.299282126083554,-8.560893847959628,-10.588510713462087,-11.877247191075542
10.0,-12.503977014726146,-10.737898113666734,-7.8472718146819,-12.208493903834665,-11.813995755392765,-13.482474440005504,-12.184041712605193,-3.591250845862426,-4.6448447839557945,-8.81461115248789,-9.776284119844846,-11.954952534179126,-13.12439370397887
15.0,-13.794622044950122,-11.183134353411987,-7.766991352482804,-13.397016381485251,-12.218197733986553,-14.426616078418611,-12.852475384209967,-3.782133986884789,-5.66899821885263,-9.564693477743116,-10.712602697207414,-13.056575993463323,-13.996540138080036
20.0,-14.789460898716502,-11.426154388620613,-7.6649312174146225,-14.157446837000267,-12.43400062712968,-15.01441949508079,-13.213325190679093,-3.8816267857303166,-5.880670391315252,-9.894382084827836,-11.045323954798835,-13.645896141629837,-14.558004175337127


==> results/60/nmse_snr_step_8.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.127212103149197,-2.372364127218056,-2.5179500692196353,-2.139282011613834,-4.348858722108412,-4.596696637368909,-4.113573770752903,3.5719255184802883,2.728420890582688,1.8984244844310472,1.781139649597364,0.02712437813910661,-3.527544048901424
-15.0,-4.620626724180903,-4.163687961565591,-3.5879985345310446,-2.660766143141463,-5.773898953713226,-6.223462401420598,-5.59098338267267,0.9086541425367154,0.5712005482159102,0.28911256147961095,0.1056871380619629,-2.6690178542422722,-5.3691127492821975
-10.0,-6.240982241495708,-5.898223394437283,-5.015298076143725,-4.7957145238037775,-7.191974662748406,-7.644058877633652,-7.055964634031531,0.10331271869890862,-0.22764556795529833,-0.9615237070359937,-1.7548706097403177,-4.926473110599816,-6.9125225530009935
-5.0,-7.4884206746565285,-7.26473801745343,-6.150096725076896,-6.9206929515638365,-8.394711240977248,-9.01357121510924,-8.325790900588132,-1.039366983758309,-1.256109802429397,-2.74470690296364,-3.6059522403364697,-6.7707875971443645,-8.320935432458962
0.0,-9.082313289582745,-8.345466195050768,-6.7322756851290375,-8.615676466077494,-9.419261494527582,-10.307340705668642,-9.460864283073127,-2.091644167570474,-1.9643371203697257,-4.87343949652373,-5.838003109590096,-8.312997064288567,-9.729009395426264
5.0,-10.295124503310085,-9.256233882310497,-7.078101787948883,-10.001032584591158,-10.407504052627079,-11.558085891305359,-10.561754940540112,-2.5798848661711244,-2.7951472478665558,-6.431827231594475,-7.604754721265214,-9.752622626299255,-11.102988319751272
10.0,-11.54946243890235,-9.904789429883609,-7.0204807612005204,-11.288901866479637,-11.10657379550636,-12.618411137319201,-11.32018852828024,-2.8079683702611895,-3.620799502326335,-7.841620499077472,-8.71391292350824,-11.002735075225944,-12.24879365571654
15.0,-12.751270625810507,-10.237799773936903,-6.910173137069252,-12.351503411878511,-11.467428611886394,-13.469159111187498,-11.936219622315567,-2.9786138813669814,-4.548034340806126,-8.50071980682901,-9.57077242778493,-12.00025956398186,-13.046864262208413
20.0,-13.6054690408314,-10.391066039188434,-6.790613411416151,-12.948435414598178,-11.647558775775265,-13.98959260089317,-12.252103283544198,-3.075249628219848,-4.686942062705731,-8.76022787034103,-9.850205368947055,-12.51194140646356,-13.551669024779024


==> results/60/nmse_snr_step_9.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.835041226797635,-2.1043929344331582,-2.072236951278127,-1.779143200548764,-4.160376687092258,-4.374476682928518,-3.776271381509526,3.6893547454127056,2.9526976699580287,2.155441892171604,1.9840927640928085,0.28887617926565146,-3.3049843001039148
-15.0,-4.219332445907267,-3.844934771560406,-2.9662579878144073,-2.18691534926247,-5.479396189233413,-5.90596352000782,-5.185188815373546,1.05884194690157,0.9520290999359524,0.6746109802860824,0.47932225189044486,-2.3137079761922776,-5.064636984928241
-10.0,-5.798863864287393,-5.511187497670072,-4.3689014475877155,-4.203957743209753,-6.838813935214825,-7.242288761678872,-6.588031030860791,0.5286910429743359,0.22771355133764673,-0.39700455408581664,-1.2167230004063176,-4.498511117411267,-6.536796701483167
-5.0,-6.907549382755711,-6.812366504062242,-5.49407341984625,-6.339711581093778,-7.949676159331407,-8.519595544659774,-7.775465482276699,-0.5236444882408063,-0.7686911617967279,-2.135901443378414,-3.021194258495254,-6.240814759013116,-7.836527028165885
0.0,-8.447070273359873,-7.794876094988638,-6.0694823975284695,-7.9659158396232606,-8.904230519543402,-9.723673197138996,-8.833422587566291,-1.469091271295376,-1.4220663711930985,-4.147954261548895,-5.2344314986108875,-7.707178511553402,-9.147164276712731
5.0,-9.560915010850975,-8.622433117202245,-6.378210742221711,-9.263081581313289,-9.820218467566868,-10.870617740681073,-9.85768179328293,-1.9288159193367507,-2.060727305751625,-5.679258465774883,-6.945482548309392,-9.012527133687657,-10.408714023406148
10.0,-10.70436474978399,-9.169055811977652,-6.27885542435179,-10.457423015153221,-10.436696910980398,-11.81198323940955,-10.550026369106257,-2.131026001152633,-2.745281122046776,-6.9948306948167716,-7.940718594677531,-10.15891045467503,-11.463696254175966
15.0,-11.819256179704706,-9.41573497060141,-6.148357691623771,-11.429429176335045,-10.751968065466595,-12.574313805214603,-11.125389657551965,-2.258207498955706,-3.5558919076264717,-7.557890974556552,-8.688433890201404,-11.062375396496131,-12.19171494032814
20.0,-12.562075867982408,-9.49624417507941,-6.0177306251586575,-11.865005883637476,-10.893284551232302,-13.030169396791564,-11.404889568271301,-2.351001315123266,-3.6392716659466866,-7.758923459696952,-8.913858953739208,-11.50684919259926,-12.641710546817205


==> results/60/nmse_steps_snr_-10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-12.293868933563388,-9.9676111469838,-10.155487334128765,-11.780583424577022,-11.140922286106886,-11.736760572166371,-11.559515609431259,-7.055040193970177,-8.590584618875583,-10.204660829855293,-10.114649865480118,-10.976142062956667,-11.333188712639314
1,-11.31568590700805,-9.49675132559457,-9.51301698687761,-10.890891654347366,-10.610606057000314,-11.208764234654186,-10.95679716241458,-4.965442923741745,-6.480028189433932,-8.381820507301786,-9.178428476579306,-10.284764709497603,-10.750407826331683
2,-10.41831687069703,-8.938194883031445,-8.816691269519586,-9.813495530019297,-10.038456665241709,-10.634184656637471,-10.317384156240713,-3.6367106708100128,-4.851387312043998,-6.775443579709788,-7.2198682904523945,-9.546631108764377,-10.133033821012251
3,-9.519519895551255,-8.328273958022013,-8.111408227786056,-8.69890089683926,-9.46591299963661,-10.038468417550208,-9.680600477244607,-2.6484174230294566,-3.720477451089241,-5.444978216349972,-6.245757800458913,-8.80236646103434,-9.509954022527152
4,-8.69030651723627,-7.7316877978558605,-7.4323742310067225,-7.79933917249604,-8.863458862714136,-9.425726061009776,-9.15265930270524,-1.9674339938696845,-2.8252764185451236,-4.264035234801048,-4.86747813844162,-8.107343541555618,-8.875998162692392
5,-7.98739872153527,-7.222228232994768,-6.826457385457452,-6.917295210096832,-8.395069888510937,-8.942035478499756,-8.589831521547888,-1.3321539837522893,-1.9549383231017998,-3.2624719397211104,-4.1005728772375,-6.536704578801715,-8.321645510360923
6,-7.322210700374652,-6.7508711801343875,-6.238251585188924,-6.146410971052916,-7.965342616387428,-8.487724832763861,-8.052292814348709,-0.7572686005008654,-1.285490902362665,-2.419971409545346,-3.1090752651113136,-5.96328002474177,-7.8058434507840975
7,-6.764260085235949,-6.302732278830937,-5.631402212646211,-5.4424740642867695,-7.566220980150542,-8.057257782201276,-7.54469758910494,-0.2680831849607821,-0.6814276167675865,-1.645872704029572,-2.467574486545425,-5.419953644793325,-7.334599229786894
8,-6.240982241495708,-5.898223394437283,-5.015298076143725,-4.7957145238037775,-7.191974662748406,-7.644058877633652,-7.055964634031531,0.10331271869890862,-0.22764556795529833,-0.9615237070359937,-1.7548706097403177,-4.926473110599816,-6.9125225530009935
9,-5.798863864287393,-5.511187497670072,-4.3689014475877155,-4.203957743209753,-6.838813935214825,-7.242288761678872,-6.588031030860791,0.5286910429743359,0.22771355133764673,-0.39700455408581664,-1.2167230004063176,-4.498511117411267,-6.536796701483167


==> results/60/nmse_steps_snr_-15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-9.686552548205622,-7.558801642698897,-7.9364253885363665,-9.31618963639766,-8.964979312599937,-9.279720221213294,-9.121408124781594,-3.008274075625848,-5.2923138986808596,-6.986333519319404,-6.894416982053791,-7.968832144806748,-8.896362715840697
1,-8.933543060097357,-7.274238800254192,-7.4836755223359885,-8.503040407197973,-8.554023438618021,-8.897854699606963,-8.697069146477865,-1.679905502657796,-3.686009257737936,-5.464542460113551,-6.069205956334624,-7.345758620253651,-8.429142854944068
2,-8.154971797679316,-6.8616513779404045,-6.928048916231003,-7.48792418779042,-8.118511188111771,-8.475363540358988,-8.244311577520856,-0.9826199729093337,-2.479187510867515,-4.182460922237884,-4.491930749596707,-6.714007869282207,-7.936297430465192
3,-7.440535275781425,-6.337108598864147,-6.3609893265016915,-6.438936451341599,-7.680059971346389,-8.03827791563879,-7.773274863811883,-0.3307243141054115,-1.7726200128849134,-3.1136385637632062,-3.717078516185003,-6.117975637251919,-7.452655918484653
4,-6.733775089715087,-5.825654281687798,-5.845922996530216,-5.489508999394774,-7.205417881219931,-7.5754737598987765,-7.356870348311418,-0.007092589953788977,-1.1496820567259243,-2.1069197687847305,-2.4810428517183345,-5.5706562650784806,-6.947699568353585
5,-6.137383886874561,-5.36060121336237,-5.324542453569131,-4.6049372165116775,-6.812538906212284,-7.2079703865435585,-6.89728463051221,0.33166802478230645,-0.588711249908328,-1.3685070557884575,-1.8247158598559976,-4.0676178979080255,-6.502771988434725
6,-5.608223107669634,-4.92583451381552,-4.774672290275247,-3.850322939024711,-6.442311435696468,-6.8646125300087935,-6.449365278948418,0.6234012446893118,-0.08544040631711158,-0.7237546390118648,-0.9778262494395296,-3.5633784713029097,-6.087626411495341
7,-5.061741985762371,-4.517695776146098,-4.194411352575138,-3.209630733923288,-6.095375569410328,-6.539792919822139,-6.017937063661034,0.8229485681814624,0.2964074399151615,-0.17184460950321712,-0.4660511624420385,-3.0905017490638937,-5.708668361116955
8,-4.620626724180903,-4.163687961565591,-3.5879985345310446,-2.660766143141463,-5.773898953713226,-6.223462401420598,-5.59098338267267,0.9086541425367154,0.5712005482159102,0.28911256147961095,0.1056871380619629,-2.6690178542422722,-5.3691127492821975
9,-4.219332445907267,-3.844934771560406,-2.9662579878144073,-2.18691534926247,-5.479396189233413,-5.90596352000782,-5.185188815373546,1.05884194690157,0.9520290999359524,0.6746109802860824,0.47932225189044486,-2.3137079761922776,-5.064636984928241


==> results/60/nmse_steps_snr_-20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-6.8507976901094825,-4.700917292522304,-5.296426693325348,-6.622286696497621,-6.362090287445313,-6.527846030963731,-6.570000364597055,0.6259165538719054,-1.0140959905885873,-3.754955899084994,-3.62508197467748,-4.637271723521833,-5.896455036828465
1,-6.351601064518113,-4.650118336626404,-5.0551999461636505,-6.196649374687718,-6.115059299920137,-6.310404831183981,-6.340532961104732,1.597695029576093,0.025429297672356833,-2.4959242996191002,-3.065359572665145,-4.135064834774312,-5.589684097991986
2,-5.807647650028942,-4.519293749579377,-4.706057447795234,-5.535023759690121,-5.858771573432464,-6.070045020176074,-6.071695346543908,2.2473900198893833,0.8196798787201865,-1.4929448101436686,-1.610994420036608,-3.629138223852034,-5.261309349721113
3,-5.267595830524188,-4.215172858578517,-4.386804271391711,-4.795970690412998,-5.595979706662098,-5.808704161411167,-5.766482741450706,2.758544394502204,1.3552207780822567,-0.6769685300963068,-1.0988561766908522,-3.1609849783508768,-4.938847897022537
4,-4.749881783484206,-3.8662101989750064,-4.116033704124279,-4.1794859846777594,-5.286555963519005,-5.517707316974537,-5.489098537537385,2.9890841110096273,1.6751980527294097,0.05203415559071753,-0.19119378395211944,-2.7449090155259626,-4.616605726530309
5,-4.258351812121681,-3.456857514522201,-3.751089311079303,-3.5592985519499494,-5.042528488442644,-5.281187284827958,-5.152154198926908,3.262077563120715,2.0325229891820995,0.653046931309754,0.1897024624311524,-1.083707470273194,-4.324600558391508
6,-3.8457906558533668,-3.0598073780196398,-3.375306878448421,-3.020465356499832,-4.800692171539735,-5.048973219412835,-4.810565874340531,3.4683531050643843,2.3875638837586206,1.1090663473671185,0.9609149406351398,-0.671682703548824,-4.044524760038381
7,-3.4777153071406803,-2.6854666134425784,-2.9587681755661936,-2.551996163334099,-4.565108631234895,-4.82110146791043,-4.4680453150441215,3.580130373843744,2.584940754054281,1.561841440372376,1.2393740108120286,-0.29694691418307,-3.776520272424432
8,-3.127212103149197,-2.372364127218056,-2.5179500692196353,-2.139282011613834,-4.348858722108412,-4.596696637368909,-4.113573770752903,3.5719255184802883,2.728420890582688,1.8984244844310472,1.781139649597364,0.02712437813910661,-3.527544048901424
9,-2.835041226797635,-2.1043929344331582,-2.072236951278127,-1.779143200548764,-4.160376687092258,-4.374476682928518,-3.776271381509526,3.6893547454127056,2.9526976699580287,2.155441892171604,1.9840927640928085,0.28887617926565146,-3.3049843001039148


==> results/60/nmse_steps_snr_-5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-15.131093034443987,-12.523655670628681,-12.314544958082962,-14.438081765678714,-13.397921263287383,-14.378481192239864,-14.11771463077983,-10.18532341934917,-11.280785337104875,-13.015796371056505,-12.958831232277085,-13.830180216727637,-14.006258864875498
1,-13.822961758789415,-11.8533790384087,-11.511456929730173,-13.284225287019618,-12.75421454563036,-13.693926414835591,-13.307857398771684,-7.562045674178123,-8.845362375618688,-10.963526592327161,-11.805732558494462,-12.993902034871097,-13.282005332432611
2,-12.635823724371802,-11.083287721513969,-10.659317626216652,-12.073125302447185,-12.04011068159424,-12.936220947509582,-12.444141015011635,-5.9392165550704075,-6.851049035617796,-9.201842930606537,-9.691777294402153,-12.074964639121033,-12.498339409521593
3,-11.530868972309836,-10.292241938045393,-9.72694997132966,-10.903838232659247,-11.303825177450342,-12.140801964954528,-11.60159896925846,-4.697531311139836,-5.413558123347998,-7.724180991629376,-8.597235784801084,-11.13124393997104,-11.686916129704386
4,-10.501998578308548,-9.52911472390837,-8.847023030567577,-9.922541517033155,-10.555056375508872,-11.336334257363267,-10.926591835133678,-3.8612081676832775,-4.2291723680557,-6.288824901773974,-6.946022602389576,-10.231496004918792,-10.863590851595005
5,-9.617917004187465,-8.882537577916494,-8.134471749757541,-9.069959600221683,-9.949446212571946,-10.68984824993654,-10.204003872342028,-2.963452979972661,-3.2771957531475775,-5.194026440671797,-6.067150738536837,-8.703321377025375,-10.141122771833668
6,-8.84968179724441,-8.290484763337343,-7.453363683215418,-8.283297802372356,-9.390974476408138,-10.089642590456316,-9.528279536375953,-2.2254674724233405,-2.472511362619014,-4.282841636296906,-5.076617470282646,-8.018913910157918,-9.472216185059208
7,-8.13874825155658,-7.75773698452061,-6.796463838339627,-7.55918381873564,-8.873971843172452,-9.533344219340375,-8.90578607382795,-1.6221078905163233,-1.8019083625200167,-3.461208132343449,-4.376286932507656,-7.3680935411165205,-8.864227060574757
8,-7.4884206746565285,-7.26473801745343,-6.150096725076896,-6.9206929515638365,-8.394711240977248,-9.01357121510924,-8.325790900588132,-1.039366983758309,-1.256109802429397,-2.74470690296364,-3.6059522403364697,-6.7707875971443645,-8.320935432458962
9,-6.907549382755711,-6.812366504062242,-5.49407341984625,-6.339711581093778,-7.949676159331407,-8.519595544659774,-7.775465482276699,-0.5236444882408063,-0.7686911617967279,-2.135901443378414,-3.021194258495254,-6.240814759013116,-7.836527028165885


==> results/60/nmse_steps_snr_0dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-17.937541157572234,-15.030505318063883,-14.306650090655886,-17.100219674340465,-15.337280526399343,-16.806827186114177,-16.683358218176334,-13.065976484567518,-14.193845208860916,-15.988831605851248,-15.979851337044535,-16.582729386399365,-16.625949068395542
1,-16.379900766128678,-14.119693467178811,-13.210011462583157,-15.756255298562088,-14.624832584684954,-15.990677707121312,-15.621112015639673,-9.936384193024724,-11.241776919387597,-13.849661810710796,-14.711812645000823,-15.596827582788467,-15.755668021781393
2,-14.892095207013812,-13.120085371553262,-12.101860744378204,-14.411382281490269,-13.7865012421548,-15.058353839546104,-14.491703826638933,-7.959148127150989,-8.944232355324614,-11.891415824065941,-12.430398865939342,-14.47199645029925,-14.7752412364377
3,-13.598337526752866,-12.125519685760764,-10.908312977947004,-13.10369267005161,-12.894034000837223,-14.084611913609926,-13.42299177015416,-6.434631707845363,-7.189213354832344,-10.165416885186268,-11.22509483930756,-13.31006322161555,-13.777665014609202
4,-12.424551660521459,-11.151979172936013,-9.810839253256061,-11.968099918791479,-11.975608690287556,-13.116373461467624,-12.60330197280749,-5.43371048291699,-5.589885224900407,-8.705831132723208,-9.566301947324815,-12.21604071038277,-12.780216904357387
5,-11.445318925844292,-10.34898828880404,-8.942935911389977,-10.984184747146816,-11.24708222846392,-12.331783512177125,-11.702859194497945,-4.398537575502089,-4.423720239337049,-7.540608667572174,-8.631111295741578,-10.571160804257724,-11.911500932761728
6,-10.569203042401787,-9.61067704316164,-8.151320218240931,-10.093885678304261,-10.582233626150119,-11.602939183868362,-10.87865375931727,-3.50355800170852,-3.4651853952496903,-6.560048048046542,-7.455774404658374,-9.760801495609527,-11.109985081178195
7,-9.7849332675503,-8.940901452351575,-7.418793499646126,-9.340567920604618,-9.975586060479824,-10.929986039539013,-10.133949425045133,-2.7397145438321093,-2.6592741134995994,-5.666366318745809,-6.712378972783105,-9.001115333520515,-10.38136386345407
8,-9.082313289582745,-8.345466195050768,-6.7322756851290375,-8.615676466077494,-9.419261494527582,-10.307340705668642,-9.460864283073127,-2.091644167570474,-1.9643371203697257,-4.87343949652373,-5.838003109590096,-8.312997064288567,-9.729009395426264
9,-8.447070273359873,-7.794876094988638,-6.0694823975284695,-7.9659158396232606,-8.904230519543402,-9.723673197138996,-8.833422587566291,-1.469091271295376,-1.4220663711930985,-4.147954261548895,-5.2344314986108875,-7.707178511553402,-9.147164276712731


==> results/60/nmse_steps_snr_10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-23.722453348259695,-20.135090947075213,-17.439975677867817,-22.60902123365666,-17.974215794641566,-21.208821936207634,-21.588273745357696,-17.642606076526473,-19.99284367256933,-21.62012347548181,-21.621060105652564,-21.670795814031134,-21.035441889514964
1,-21.523658672382826,-18.38717849699958,-15.648294145580968,-20.7153669395009,-17.391934401165557,-20.35703314847423,-19.94840880831941,-13.14778848424671,-16.265964872234512,-19.029095927918764,-19.87898264996825,-20.472565360563397,-20.163007956438467
2,-19.56961019930713,-16.93759727620852,-14.06456547687721,-18.909793701639508,-16.529638022438217,-19.194181130646427,-18.247697457658553,-10.284280342333162,-13.334922413987334,-16.64784558163853,-17.14362081520853,-18.97614075697032,-18.94460448845628
3,-17.749209564758047,-15.43797880507415,-12.489073849698363,-17.256382065971646,-15.514487768040366,-17.873301732632143,-16.693678882217696,-8.276458646716009,-10.922991373646534,-14.524017197036583,-15.439330675759289,-17.403965181097615,-17.642323095454888
4,-16.07129161070673,-13.960287493637777,-10.99948069051505,-15.714086517075575,-14.373629595023214,-16.53311200680423,-15.563742011106998,-6.91696108696936,-8.70615876621737,-12.61921628110316,-13.406484873393554,-15.912301364616832,-16.332960310198562
5,-14.75006474162117,-12.765729130334035,-9.823691655214892,-14.423433593024061,-13.445220738385139,-15.442797881737926,-14.299918511361994,-5.574567198240439,-7.1395611807844155,-11.1647826122903,-12.137999273112271,-14.126588846494332,-15.178143367674917
6,-13.586185382253257,-11.689456329725907,-8.778112041785914,-13.250719627588861,-12.589649161305891,-14.421816129838053,-13.170904684703117,-4.49426857329266,-5.800752378244352,-9.917728686728536,-10.764065844045243,-13.00541957077078,-14.103263248590533
7,-12.503977014726146,-10.737898113666734,-7.8472718146819,-12.208493903834665,-11.813995755392765,-13.482474440005504,-12.184041712605193,-3.591250845862426,-4.6448447839557945,-8.81461115248789,-9.776284119844846,-11.954952534179126,-13.12439370397887
8,-11.54946243890235,-9.904789429883609,-7.0204807612005204,-11.288901866479637,-11.10657379550636,-12.618411137319201,-11.32018852828024,-2.8079683702611895,-3.620799502326335,-7.841620499077472,-8.71391292350824,-11.002735075225944,-12.24879365571654
9,-10.70436474978399,-9.169055811977652,-6.27885542435179,-10.457423015153221,-10.436696910980398,-11.81198323940955,-10.550026369106257,-2.131026001152633,-2.745281122046776,-6.9948306948167716,-7.940718594677531,-10.15891045467503,-11.463696254175966


==> results/60/nmse_steps_snr_15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-26.340808310023085,-22.278706357916448,-18.074051230738156,-25.06296517402489,-18.404343736232057,-22.54192948633793,-23.42931575040318,-18.866658839193803,-22.40443098450937,-23.847548367196694,-23.923847557412728,-23.580897066728127,-22.442743901441208
1,-23.886226610115205,-19.934337693152536,-16.05673318425676,-22.884858457058627,-17.89965468438358,-21.808708754520737,-21.490033498872858,-13.848668737011048,-18.326754787853634,-20.96131331109725,-21.89300915178424,-22.360170248268858,-21.6373398849059
2,-21.667418559344902,-18.312548430561264,-14.341040338434523,-20.87463527648593,-17.07159571270659,-20.637200300199293,-19.4984535942964,-10.789558895146383,-15.129096099779378,-18.235526141021037,-18.92795792394558,-20.679395004531187,-20.33305388614221
3,-19.612619601129268,-16.589136794732752,-12.66512008920542,-19.00099598091439,-16.067771807443286,-19.231298858920162,-17.759326363367062,-8.627008498288784,-12.482931368324135,-15.846186951546494,-16.93792579665783,-18.886196169365327,-18.897699930156424
4,-17.76204974376251,-14.91627203226056,-11.08492782909883,-17.311988489255313,-14.918158384212884,-17.77504576399018,-16.538385250492702,-7.192341478090437,-10.106308266273112,-13.737185298278396,-14.817257699301914,-17.26293976455996,-17.475420509033455
5,-16.304938639376232,-13.525039482301512,-9.837850705201095,-15.865089948677486,-13.943982528855543,-16.58700842038534,-15.144799530563217,-5.80006340359251,-8.4093921208728,-12.146691257325024,-13.333580173638655,-15.467434711112745,-16.22265452613001
6,-14.982273650642233,-12.2761145171208,-8.73801565295402,-14.571566986654123,-13.039612524992126,-15.464577192150177,-13.912626388955635,-4.692343273002563,-6.942237552263096,-10.773508548551025,-11.849678922755338,-14.223886839049303,-15.057307557764021
7,-13.794622044950122,-11.183134353411987,-7.766991352482804,-13.397016381485251,-12.218197733986553,-14.426616078418611,-12.852475384209967,-3.782133986884789,-5.66899821885263,-9.564693477743116,-10.712602697207414,-13.056575993463323,-13.996540138080036
8,-12.751270625810507,-10.237799773936903,-6.910173137069252,-12.351503411878511,-11.467428611886394,-13.469159111187498,-11.936219622315567,-2.9786138813669814,-4.548034340806126,-8.50071980682901,-9.57077242778493,-12.00025956398186,-13.046864262208413
9,-11.819256179704706,-9.41573497060141,-6.148357691623771,-11.429429176335045,-10.751968065466595,-12.574313805214603,-11.125389657551965,-2.258207498955706,-3.5558919076264717,-7.557890974556552,-8.688433890201404,-11.062375396496131,-12.19171494032814


==> results/60/nmse_steps_snr_20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-28.549875770598675,-23.83725342700143,-18.346561270716794,-27.093579821874304,-18.612327231363487,-23.263374836584223,-24.676698816835167,-19.610075810417488,-24.16971514771717,-25.346804380502043,-25.502732772408088,-24.795764884633957,-23.106094707295487
1,-25.99309005006921,-21.009730656487644,-16.228752051687582,-24.72763397126238,-18.171620730131195,-22.6627782425436,-22.533943523799405,-14.257263174465912,-19.7830179879237,-22.293754249816473,-23.205026316826398,-23.611817545996686,-22.400486971586968
2,-23.561559034986402,-19.31700948245418,-14.453085332960482,-22.548535988119657,-17.377538754901856,-21.538679708352912,-20.31677649083732,-11.053798207601355,-16.175168097731152,-19.30806810413886,-19.99090827556325,-21.812879533819576,-21.111870205585454
3,-21.260905260809807,-17.411936647785666,-12.722134454668627,-20.46503539739625,-16.38492777460598,-20.105849200132578,-18.453170355041642,-8.838717182989845,-13.192157112286063,-16.67896704848058,-17.74278083323389,-19.852797944985287,-19.648790643721842
4,-19.19188369275691,-15.563130688424348,-11.08188649961935,-18.657590387334796,-15.219955938074047,-18.573091673289174,-17.144179039401227,-7.368478715846985,-10.614302798481344,-14.40777478329669,-15.5037748668903,-18.13131069323587,-18.187692337671773
5,-17.577268596629224,-14.01267838520965,-9.793830172417735,-17.016040363224224,-14.2217089922965,-17.319786648149357,-15.651148576649591,-5.94311447632143,-8.770707182833846,-12.68157344350634,-13.861386240139577,-16.246326825140024,-16.894339269043332
6,-16.108291064189807,-12.628966427682112,-8.661024290351458,-15.507907503540352,-13.28786622191817,-16.12391061945336,-14.33668178682424,-4.812539548288323,-7.216618004062822,-11.194212896547647,-12.274599078761101,-14.902899840052333,-15.676058142143823
7,-14.789460898716502,-11.426154388620613,-7.6649312174146225,-14.157446837000267,-12.43400062712968,-15.01441949508079,-13.213325190679093,-3.8816267857303166,-5.880670391315252,-9.894382084827836,-11.045323954798835,-13.645896141629837,-14.558004175337127
8,-13.6054690408314,-10.391066039188434,-6.790613411416151,-12.948435414598178,-11.647558775775265,-13.98959260089317,-12.252103283544198,-3.075249628219848,-4.686942062705731,-8.76022787034103,-9.850205368947055,-12.51194140646356,-13.551669024779024
9,-12.562075867982408,-9.49624417507941,-6.0177306251586575,-11.865005883637476,-10.893284551232302,-13.030169396791564,-11.404889568271301,-2.351001315123266,-3.6392716659466866,-7.758923459696952,-8.913858953739208,-11.50684919259926,-12.641710546817205


==> results/60/nmse_steps_snr_5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-20.88113663132685,-17.678879769993923,-16.147825948258834,-19.896074788850722,-16.95729681799136,-19.22766581661447,-19.26305393251654,-15.761191378445517,-17.12630461013174,-18.939502015370362,-18.909678846367882,-19.261306953806763,-19.06441196226989
1,-18.986258963062678,-16.424623092624802,-14.719428388564822,-18.275291211414856,-16.28201007844188,-18.33355065412924,-17.924997477363306,-12.004875208082586,-13.73279189470945,-16.502046596228816,-17.481682117495055,-18.149857994285476,-18.157368268307856
2,-17.282898354445454,-15.162850259363896,-13.356354300163733,-16.730688850529646,-15.400850308070627,-17.2418720950253,-16.52480963436571,-9.557339701631713,-11.167560790902069,-14.317656517432445,-14.960350905584914,-16.835942928941645,-17.0385095870482
3,-15.6876063885053,-13.908961611453353,-11.948221691045402,-15.24828049165784,-14.412651289752716,-16.07420850631808,-15.224709997752226,-7.708060328305915,-9.09841431151939,-12.391029545344836,-13.554777958101841,-15.476097348706151,-15.873601802773402
4,-14.227497599933711,-12.664051226466672,-10.629168437761239,-13.91883908640965,-13.35079890745253,-14.920090761613789,-14.262708230199653,-6.479526104060599,-7.159321345855604,-10.68561831101568,-11.700617483271294,-14.17310794315357,-14.712010859741689
5,-13.047862560320635,-11.66736030981937,-9.596081385308509,-12.75319032064303,-12.512566909073255,-13.978615181842356,-13.184434218281773,-5.224209603146603,-5.812814329559004,-9.394707527879838,-10.651503718340596,-12.476571780047308,-13.68886830666619
6,-12.02929411900817,-10.768523928373712,-8.670509452059505,-11.723772052171665,-11.743442970098222,-13.102353251950465,-12.206900218812383,-4.185549189419237,-4.648606639682365,-8.292992703137498,-9.388699867884544,-11.505660036041503,-12.74083449009562
7,-11.132568363021987,-9.964415392683687,-7.835712705526532,-10.816842016204193,-11.043465020826055,-12.297162032875658,-11.334236534480551,-3.3073959952672958,-3.639856342097519,-7.299282126083554,-8.560893847959628,-10.588510713462087,-11.877247191075542
8,-10.295124503310085,-9.256233882310497,-7.078101787948883,-10.001032584591158,-10.407504052627079,-11.558085891305359,-10.561754940540112,-2.5798848661711244,-2.7951472478665558,-6.431827231594475,-7.604754721265214,-9.752622626299255,-11.102988319751272
9,-9.560915010850975,-8.622433117202245,-6.378210742221711,-9.263081581313289,-9.820218467566868,-10.870617740681073,-9.85768179328293,-1.9288159193367507,-2.060727305751625,-5.679258465774883,-6.945482548309392,-9.012527133687657,-10.408714023406148


==> results/60/nmse_summary_first_last_avg.csv <==
snr_db,Diffusion_first,Diffusion_last,Diffusion_avg,LSTM_first,LSTM_last,LSTM_avg,GRU_first,GRU_last,GRU_avg,DIT_first,DIT_last,DIT_avg,LinFormer_first,LinFormer_last,LinFormer_avg,LinFusion_first,LinFusion_last,LinFusion_avg,Unet3D_first,Unet3D_last,Unet3D_avg,1vs1_first,1vs1_last,1vs1_avg,2vs1_first,2vs1_last,2vs1_avg,5vs1_first,5vs1_last,5vs1_avg,5vs2_first,5vs2_last,5vs2_avg,10vs5_first,10vs5_last,10vs5_avg,30vs10_first,30vs10_last,30vs10_avg
-20.0,-6.8507976901094825,-2.835041226797635,-4.657163512372748,-4.700917292522304,-2.1043929344331582,-3.5630601003917244,-5.296426693325348,-2.072236951278127,-3.823587344839191,-6.622286696497621,-1.779143200548764,-4.037960178991272,-6.362090287445313,-4.160376687092258,-5.213602153139695,-6.527846030963731,-4.374476682928518,-5.435714265315815,-6.570000364597055,-3.776271381509526,-5.255842049180777,0.6259165538719054,3.6893547454127056,2.779047141477105,-1.0140959905885873,2.9526976699580287,1.554757820415134,-3.754955899084994,2.155441892171604,-0.09909382877014514,-3.62508197467748,1.9840927640928085,-0.3436262100453711,-4.637271723521833,0.28887617926565146,-2.0043705306625346,-5.896455036828465,-3.3049843001039148,-4.528107604795408
-15.0,-9.686552548205622,-4.219332445907267,-6.659668592187353,-7.558801642698897,-3.844934771560406,-5.667020893789543,-7.9364253885363665,-2.9662579878144073,-5.540294476890024,-9.31618963639766,-2.18691534926247,-5.374817206398604,-8.964979312599937,-5.479396189233413,-7.112651284616176,-9.279720221213294,-5.90596352000782,-7.500849189451972,-9.121408124781594,-5.185188815373546,-7.133369323207151,-3.008274075625848,1.05884194690157,-0.22631025281608136,-5.2923138986808596,0.9520290999359524,-1.3234327305055564,-6.986333519319404,0.6746109802860824,-2.315427799675662,-6.894416982053791,0.47932225189044486,-2.6337258937673624,-7.968832144806748,-2.3137079761922776,-4.9421454485382394,-8.896362715840697,-5.064636984928241,-6.839497498334564
-10.0,-12.293868933563388,-5.798863864287393,-8.635141373698497,-9.9676111469838,-5.511187497670072,-7.614776169555512,-10.155487334128765,-4.3689014475877155,-7.210928875634276,-11.780583424577022,-4.203957743209753,-7.648906319072904,-11.140922286106886,-6.838813935214825,-8.80767789537118,-11.736760572166371,-7.242288761678872,-9.341726967479543,-11.559515609431259,-6.588031030860791,-8.949777429793025,-7.055040193970177,0.5286910429743359,-2.1998547212961763,-8.590584618875583,0.22771355133764673,-3.038954284883758,-10.204660829855293,-0.39700455408581664,-4.375778268243573,-10.114649865480118,-1.2167230004063176,-5.027499881045323,-10.976142062956667,-4.498511117411267,-7.506217036015651,-11.333188712639314,-6.536796701483167,-8.751398999061887
-5.0,-15.131093034443987,-6.907549382755711,-10.46250631786243,-12.523655670628681,-6.812366504062242,-9.428954293979523,-12.314544958082962,-5.49407341984625,-8.708776193216275,-14.438081765678714,-6.339711581093778,-9.879465785882521,-13.397921263287383,-7.949676159331407,-10.460990797593237,-14.378481192239864,-8.519595544659774,-11.23317665964051,-14.11771463077983,-7.775465482276699,-10.713722971436606,-10.18532341934917,-0.5236444882408063,-4.061936494233224,-11.280785337104875,-0.7686911617967279,-4.61963436822578,-13.015796371056505,-2.135901443378414,-6.501285634304776,-12.958831232277085,-3.021194258495254,-7.2146801112523224,-13.830180216727637,-6.240814759013116,-9.73637180200669,-14.006258864875498,-7.836527028165885,-10.697213906622158
0.0,-17.937541157572234,-8.447070273359873,-12.456126511672803,-15.030505318063883,-7.794876094988638,-11.05886920898494,-14.306650090655886,-6.0694823975284695,-9.765248224075487,-17.100219674340465,-7.9659158396232606,-11.933988049499234,-15.337280526399343,-8.904230519543402,-11.874665097352871,-16.806827186114177,-9.723673197138996,-12.995256674625129,-16.683358218176334,-8.833422587566291,-12.383221705291636,-13.065976484567518,-1.469091271295376,-5.703239655541415,-14.193845208860916,-1.4220663711930985,-6.109353630295504,-15.988831605851248,-4.147954261548895,-8.938957405097462,-15.979851337044535,-5.2344314986108875,-9.77851589160011,-16.582729386399365,-7.707178511553402,-11.753091056071515,-16.625949068395542,-9.147164276712731,-12.59937637951142
5.0,-20.88113663132685,-9.560915010850975,-14.313116249378586,-17.678879769993923,-8.622433117202245,-12.611833259029215,-16.147825948258834,-6.378210742221711,-10.635961483885918,-19.896074788850722,-9.263081581313289,-13.862709298378604,-16.95729681799136,-9.820218467566868,-13.193080482190059,-19.22766581661447,-10.870617740681073,-14.760422193235579,-19.26305393251654,-9.85768179328293,-14.034528697759518,-15.761191378445517,-1.9288159193367507,-6.873684829386734,-17.12630461013174,-2.060727305751625,-7.724154481807533,-18.939502015370362,-5.679258465774883,-10.993392103986237,-18.909678846367882,-6.945482548309392,-11.975844201458035,-19.261306953806763,-9.012527133687657,-13.723220545843139,-19.06441196226989,-10.408714023406148,-14.46645548111358
10.0,-23.722453348259695,-10.70436474978399,-16.17302777227013,-20.135090947075213,-9.169055811977652,-13.91250618345832,-17.439975677867817,-6.27885542435179,-11.038980153777441,-22.60902123365666,-10.457423015153221,-15.683362246392472,-17.974215794641566,-10.436696910980398,-14.11760419428795,-21.208821936207634,-11.81198323940955,-16.29439327830749,-21.588273745357696,-10.550026369106257,-15.356688071071716,-17.642606076526473,-2.131026001152633,-7.486717562560105,-19.99284367256933,-2.745281122046776,-9.317412006601275,-21.62012347548181,-6.9948306948167716,-12.917387210857985,-21.621060105652564,-7.940718594677531,-13.68224598751703,-21.670795814031134,-10.15891045467503,-15.468437495862455,-21.035441889514964,-11.463696254175966,-16.02366279702
15.0,-26.340808310023085,-11.819256179704706,-17.892148396485876,-22.278706357916448,-9.41573497060141,-14.86688244059962,-18.074051230738156,-6.148357691623771,-11.162326121106464,-25.06296517402489,-11.429429176335045,-17.27500492827696,-18.404343736232057,-10.751968065466595,-14.578271379016561,-22.54192948633793,-12.574313805214603,-17.451585777132458,-23.42931575040318,-11.125389657551965,-16.36870250410286,-18.866658839193803,-2.258207498955706,-7.883559849153302,-22.40443098450937,-3.5558919076264717,-10.757407564716075,-23.847548367196694,-7.557890974556552,-14.117126413414459,-23.923847557412728,-8.688433890201404,-15.065506624069005,-23.580897066728127,-11.062375396496131,-16.858013075755682,-22.442743901441208,-12.19171494032814,-17.13013395361898
20.0,-28.549875770598675,-12.562075867982408,-19.319987927757033,-23.83725342700143,-9.49624417507941,-15.509417031793351,-18.346561270716794,-6.0177306251586575,-11.176054932641147,-27.093579821874304,-11.865005883637476,-18.498721156798787,-18.612327231363487,-10.893284551232302,-14.825078959742848,-23.263374836584223,-13.030169396791564,-18.162165242127074,-24.676698816835167,-11.404889568271301,-16.998291663188315,-19.610075810417488,-2.351001315123266,-8.119186484500478,-24.16971514771717,-3.6392716659466866,-11.412857045100376,-25.346804380502043,-7.758923459696952,-14.832468832115444,-25.502732772408088,-8.913858953739208,-15.789059666130772,-24.795764884633957,-11.50684919259926,-17.701848400855635,-23.106094707295487,-12.641710546817205,-17.7776716023982


==> results/diverse/3GHz_test.csv <==
Step,Diffusion,LSTM,GRU,DIT,LinFormer,Unet3D
1,-22.16,-17.63,-14.51,-20.16,-5.54,-17.16
2,-20.68,-15.6,-12.72,-18.58,-5.19,-15.57
3,-19.28,-14.65,-11.62,-17.37,-4.74,-14.05
4,-17.9,-13.67,-10.67,-16.18,-4.26,-12.64
5,-16.66,-12.67,-9.78,-15.02,-3.81,-11.41
6,-15.38,-11.62,-8.92,-13.85,-3.42,-10.29
7,-14.22,-10.59,-8.11,-12.76,-3.09,-9.25
8,-13.12,-9.59,-7.33,-11.67,-2.81,-8.35
9,-12.1,-8.64,-6.6,-10.67,-2.56,-7.53
10,-11.12,-7.76,-5.9,-9.71,-2.33,-6.8


==> results/diverse/mmse_nmse_vs_snr_perSample_minmax.csv <==
SNR_dB,NMSE_dB
-20,-2.80323391322662
-19,-2.81570517308326
-18,-2.82226583499508
-17,-2.97529419432743
-16,-3.13257660255016
-15,-3.390590282413
-14,-3.60745351043237
-13,-3.96039700585649
-12,-4.35605174341875
-11,-4.78160337704464
-10,-5.15872139622528
-9,-5.69354848054569
-8,-6.13951853398945
-7,-6.68783076855097
-6,-7.23903266858716
-5,-7.83568092741821
-4,-8.37525703405841
-3,-8.92615701462807
-2,-9.59679903714543
-1,-10.1865754034647
0,-10.8466774001774
1,-11.5225873936882
2,-12.1772761830809
3,-12.8490440018435
4,-13.5410564714932
5,-14.1953163368289
6,-14.9547143719561
7,-15.6857255911693
8,-16.4416834253021
9,-17.2203236336538
10,-17.9752057787907
11,-18.782229527635
12,-19.5258524546885
13,-20.3219543705139
14,-21.1645229939406
15,-21.979492882987
16,-22.8096595169797
17,-23.5773788582373
18,-24.4374485749827
19,-25.2246574604171
20,-26.04661281908


==> results/diverse/nmse_snr_step_0.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-6.479186617905718,-4.21300885153851,-4.792676431328447,-6.137123563905838,-5.802781058965872,-6.0316922256640515,-6.085853871689894,1.0160068247509366,-0.6530388996104691,-3.2877049356129757,-3.2342423383990475,-4.238968682216123,-5.447407589754096
-15.0,-9.220493609765326,-7.0939350224478055,-7.379602432069809,-8.725761765309375,-8.518072488851203,-8.723598841662332,-8.71753701225593,-2.943687492507051,-4.991687470126783,-6.873886174889861,-6.767383655344139,-7.7508959738620655,-8.254255691797859
-10.0,-11.722373826310704,-9.366444956188305,-9.632829278045383,-11.112980099494019,-10.770703102205266,-11.10143227993693,-11.016778417477271,-6.789024431580209,-8.076158062733636,-9.803642132951369,-9.779443068803623,-10.457241823492016,-10.584206526340816
-5.0,-14.350061750176328,-11.660776322433824,-11.585124391522026,-13.552324799187033,-12.946746648517086,-13.395759481712181,-13.381541627394265,-9.604445420889174,-10.74687051435846,-12.532177371337234,-12.509692880158617,-13.108353440466246,-13.162683217005743
0.0,-17.201160553644197,-14.08241622016982,-13.623823800701036,-16.268753784146107,-14.981946033671958,-15.898752116668431,-15.969812656306953,-11.956358137957253,-13.707860870544973,-15.48397623941058,-15.434119926881335,-15.782578735124602,-15.616136178455651
5.0,-19.932092100401157,-16.359646053405882,-15.342706251374684,-18.899698047413658,-16.440873267885642,-18.022596374723317,-18.327787250556543,-13.818677595874284,-16.49328559245651,-18.10986080549003,-18.10062700985288,-18.33529318757285,-17.82307255641926
10.0,-22.60542057315563,-18.374449993006145,-16.538978772789125,-21.388429633987744,-17.369770942388236,-19.734777543941025,-20.397802537380258,-15.019859450236696,-18.97131931611351,-20.46038300990117,-20.489257778374906,-20.465839946879957,-19.431158974439843
15.0,-24.993986639235345,-19.914995531982157,-17.1086048743433,-23.592318990035185,-17.815340906379994,-20.869078327585587,-21.97606232254699,-15.624996592490652,-20.871876677693763,-22.310556931229108,-22.419434109910178,-22.042037577289683,-20.526998078867923
20.0,-26.727078557861567,-20.85751559624669,-17.339621686167646,-25.151963348112073,-17.97461918295715,-21.39731301051914,-22.827506209374498,-15.895148039759208,-22.082563218663434,-23.396340849897946,-23.659893634416605,-22.900453244430878,-20.98309023868638


==> results/diverse/nmse_snr_step_1.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-6.049806152928333,-4.124874117480228,-4.505844009500094,-5.723479758995989,-5.532074825316608,-5.820982567867448,-5.824948477740771,1.9735367038122864,0.43562954962314326,-2.0778453450089343,-2.664531928155376,-3.6776407199328225,-5.139397430157602
-15.0,-8.42784674219063,-6.7996685823447205,-6.866441079925323,-7.94207096378485,-8.06084144348237,-8.314018360162965,-8.230947692429297,-1.430925836820006,-3.3141560418039244,-5.400100481312073,-5.92042677648346,-7.089059042460306,-7.751143897188598
-10.0,-10.595989664531773,-8.823451875623707,-8.873976337289118,-10.12372591117704,-10.160233052560043,-10.506444533088375,-10.251939901661547,-4.308758910562456,-5.735738383192653,-7.977021717734876,-8.764792080465382,-9.604435672509782,-9.876999265319625
-5.0,-12.88927340215254,-10.882093149528027,-10.54018386692059,-12.243929410073822,-12.200658606950512,-12.601495981550867,-12.388657379196212,-6.512187329641583,-7.87498813459135,-10.544196679572138,-11.239885365394482,-12.1013084779686,-12.309562492817072
0.0,-15.382699284707869,-12.99576597002402,-12.262991169642042,-14.656829443561941,-14.212046989912984,-15.008809988471324,-14.700657311720162,-8.081482405459308,-10.521821283796939,-13.241551604531228,-13.88696162950808,-14.618558215798767,-14.681176350759683
5.0,-17.727860670028534,-14.849959407506592,-13.650200595557408,-16.88601612547319,-15.724838320668974,-17.048934602432812,-16.67439223836511,-9.284406150267499,-12.954619444763276,-15.374774562353501,-16.20148644392453,-16.97309614152436,-16.882129815473338
10.0,-20.14950737673129,-16.221417408782695,-14.522180805533813,-19.077086952536774,-16.735739189931287,-18.781065695706733,-18.39787787675196,-9.883536526734856,-15.140680871016096,-17.497565559557636,-18.23880088279754,-18.990157063638527,-18.545545939400494
15.0,-22.29529642347103,-17.147626783366967,-14.884674519113618,-20.991392174558566,-17.26370050613128,-20.061191218064806,-19.651842493802864,-10.135265109590769,-16.727260743166635,-18.972846154582513,-19.809163802361972,-20.53365383904714,-19.77642288088065
20.0,-23.966671229716017,-17.69356573144037,-15.037246052518547,-22.375757292007627,-17.47003296957185,-20.692856408212187,-20.309710566189292,-10.248516701474834,-17.669380724817508,-19.97434576956001,-20.779191281774505,-21.36764265273751,-20.2956334612768


==> results/diverse/nmse_snr_step_2.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-5.435191946033172,-3.938931041520037,-4.096176747659364,-5.0547949706834014,-5.222402887093088,-5.560983498853876,-5.5124179113258185,2.4510421053983484,1.2583341715125618,-0.993324935295592,-1.217844001559241,-3.0979144417052074,-4.77810497545701
-15.0,-7.5865861770496545,-6.411451891013568,-6.309697032001218,-6.93614952451127,-7.571877060391923,-7.849816420376079,-7.702065214724442,-0.46564830020521303,-1.8930348699356294,-4.096452642755685,-4.024331866582325,-6.364727904709756,-7.181579760324508
-10.0,-9.503827639525818,-8.187445377253415,-8.09383312352838,-9.025049441681633,-9.501199786149897,-9.834846176265355,-9.486955362432832,-2.753647318410893,-3.729002022351955,-6.34809650841592,-6.89116372179301,-8.720238629098887,-9.109060696628555
-5.0,-11.528214188755616,-10.039088396913078,-9.516663379637384,-10.959564443688146,-11.38815378613062,-11.712713549295863,-11.392728196798362,-4.503393711981688,-5.527665804696563,-8.859596020852914,-9.143597323830459,-11.033399781874518,-11.342782944767329
0.0,-13.723394141022062,-11.877668975559617,-10.98293401878089,-13.152402894575669,-13.305205932845299,-13.93536204169184,-13.433243962055165,-5.575413357082627,-7.941844129564286,-11.232782927014073,-11.56387901980768,-13.290543704433201,-13.547915897998386
5.0,-15.782026479148488,-13.491828341388283,-12.117556692071474,-15.137267037223506,-14.762995641345611,-15.753710397288533,-15.075163336357493,-6.368653681387643,-10.285663108304423,-13.033225370424413,-13.554531846298277,-15.372067640177104,-15.56985326687687
10.0,-17.91477353947428,-14.8047078464025,-12.817934752211418,-17.10295260632391,-15.745503888885127,-17.31635565170722,-16.526201713027508,-6.738699986400753,-12.229700704080688,-14.893543724643754,-15.427395170158446,-17.11231113024212,-17.08524753465779
15.0,-19.8271090866742,-15.786737765535818,-13.061031921201192,-18.92151861373201,-16.274068735521034,-18.54038219187794,-17.521440289271617,-6.864149147121571,-13.570327383292602,-16.067604331202162,-16.751495997296473,-18.472252246672717,-18.269379992330485
20.0,-21.350119499492216,-16.392375227446344,-13.171152821828308,-20.138818147146345,-16.48221761470174,-19.1196450657686,-18.006106449878605,-6.910975412021467,-14.221145351318437,-16.873900116309947,-17.59309251273293,-19.168451186628037,-18.733032857016603


==> results/diverse/nmse_snr_step_3.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.891768833142491,-3.651564024934439,-3.7006895478709185,-4.417487643237146,-4.918902910565496,-5.287786883892113,-5.17906647564613,2.9269816139291476,1.9398265056404234,-0.12625768157750422,-0.6613952711783694,-2.5426171694678668,-4.411362981128805
-15.0,-6.870240572781158,-5.925711231323881,-5.7692522596367635,-5.976876215937256,-7.091669263363815,-7.396106030077919,-7.177138198943548,0.12293619081977798,-0.8172584233065693,-2.9402275732347705,-3.1656420783370787,-5.644056008781588,-6.620363422291638
-10.0,-8.574307085447865,-7.572301091724871,-7.389862639635733,-8.01618018586042,-8.872175068516206,-9.19183829365807,-8.798511914386243,-1.5179870318873998,-2.2743689816352846,-4.967483394438985,-5.934629746202324,-7.885468689034746,-8.393899250768923
-5.0,-10.289294878596742,-9.227636699521147,-8.553466353033265,-9.790811838040383,-10.617328255417613,-10.872398590058639,-10.50473233433678,-2.913138054611202,-3.7821355329147286,-7.483986241710564,-8.030493905740236,-10.010817552495668,-10.398786877371721
0.0,-12.292575761707983,-10.834688930174694,-9.812150455159967,-11.792326694768038,-12.398140900365721,-12.880150606928865,-12.300181482773635,-3.673290149485871,-5.955008267048919,-9.51171757278262,-10.219318447677932,-11.996590562062279,-12.401722184833917
5.0,-14.145320450046302,-12.190819683506799,-10.721098493455168,-13.551520215528875,-13.760317041613312,-14.469802440782122,-13.701415184558101,-4.283968463212523,-8.277811338747545,-11.150933076504487,-11.915521178631693,-13.848275495491409,-14.22362027115903
10.0,-16.011109751079445,-13.318182488741536,-11.273482127892207,-15.310390767665659,-14.692534786006355,-15.822580962254682,-14.93258506887462,-4.514547342716066,-9.959509797004825,-12.694327782433124,-13.501863675108815,-15.299601167765784,-15.561354583850628
15.0,-17.707430631788306,-14.128351552207729,-11.418771917645174,-16.945291655577197,-15.171716480047428,-16.912628645152864,-15.735052009690156,-4.581940279806187,-11.082988341023094,-13.682735549655284,-14.55720710968273,-16.438577607202888,-16.633156408462185
20.0,-19.054512669946284,-14.642866683807124,-11.501721392874613,-17.974196514125723,-15.362810517171573,-17.392642190401393,-16.115318568204025,-4.5899599636694735,-11.491111705813282,-14.276045926494504,-15.224304581022828,-17.021984776828948,-17.015403159404517


==> results/diverse/nmse_snr_step_4.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-4.313050380447655,-3.2815882054800594,-3.3828174049749853,-3.814142845980118,-4.64656985247599,-5.018114182968835,-4.841343915768354,3.1436042026293305,2.4287708209665806,0.7556338366240695,0.41507707168429414,-2.062140414161454,-4.06973773218202
-15.0,-6.185637719878947,-5.436640875972505,-5.243595109217485,-5.119416924541631,-6.648449169258002,-6.963582714886042,-6.685670715979667,0.5857083719119953,0.03817197800350086,-1.8893934150713183,-1.901437743469948,-5.0049401404806275,-6.0971575332095584
-10.0,-7.734138669606598,-7.001425959266613,-6.73343953925353,-7.149443620617552,-8.311457016341114,-8.59442463862661,-8.191690317280036,-0.5751141434296579,-1.12201627916103,-3.808691087151914,-4.510251815886335,-7.159738915787236,-7.77408066274691
-5.0,-9.296346352778643,-8.521081844175802,-7.701890986530735,-8.790386408538463,-9.925634072259243,-10.116981419960045,-9.731362090234985,-1.6488598962862024,-2.348721869841075,-6.238424140157184,-6.526314552737915,-9.078749978048393,-9.572664956774783
0.0,-11.089268858117245,-9.923727276767222,-8.810946028806764,-10.6704550620344,-11.57927401314633,-11.935203977947033,-11.338336994375167,-2.2475794179859654,-4.364673972287508,-8.138724643181536,-8.664016866341752,-10.819204997903956,-11.413141700573297
5.0,-12.756344291540106,-11.064426423013147,-9.53099441069585,-12.247621331277305,-12.822975995152193,-13.323633340085815,-12.538528115502565,-2.7168708392645695,-6.610275883281062,-9.661701273387488,-10.234280461571545,-12.452369093244972,-13.050152430908096
10.0,-14.437188653893873,-12.000527799006711,-9.953470897234668,-13.796308133373547,-13.682521364021751,-14.506536532993312,-13.587553324557993,-2.837252531334471,-8.180222484358268,-10.949270804086396,-11.60192743332135,-13.658516900365207,-14.228477539309708
15.0,-15.929640898883894,-12.620185135234978,-10.03478301637124,-15.257190035029495,-14.113594044736592,-15.487096946652343,-14.258652697532245,-2.856621890936268,-9.13673743238617,-11.795917086450398,-12.597936275212378,-14.591470752967195,-15.198492546845884
20.0,-17.08724420460679,-13.035837235988206,-10.091705286107953,-16.13673643214878,-14.277823572399466,-15.865867379312057,-14.554539274905107,-2.8626301791784,-9.366721821127143,-12.250848566052975,-13.123051872194573,-15.092555788639299,-15.519747749732867


==> results/diverse/nmse_snr_step_5.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.8141802253365107,-2.92510289005888,-3.0572731043234675,-3.284441589107423,-4.40095757335242,-4.7602636527161,-4.506615536822131,3.3015219502172273,2.732205640311199,1.4264452450445688,0.8710259940980298,-0.46625491315303436,-3.7574732268834325
-15.0,-5.577498854191118,-4.97576354935808,-4.721189773815437,-4.371333313742169,-6.2463999012724924,-6.556338749754857,-6.20729635844349,0.9222703777635817,0.6994134418029365,-0.9041656794669337,-1.219047207046514,-3.5548890981073584,-5.608757052617972
-10.0,-7.014185814813491,-6.492107804006348,-6.102679809031284,-6.356323141933901,-7.815834591972976,-8.050785880736553,-7.622596037098472,0.1720503286956687,-0.2383589720080303,-2.7998067102010946,-3.7023774243477385,-5.593415604177841,-7.218135070084104
-5.0,-8.385716287419289,-7.8793119476999,-6.931073261741425,-7.981779747881315,-9.300501557055982,-9.41958534370229,-9.012257517883734,-0.6441665026758716,-1.247324226818694,-5.238392960484645,-5.6512796973783965,-7.535730594526059,-8.823121195660834
0.0,-10.127614223212078,-9.10927655812966,-7.928366564271901,-9.708664718815195,-10.867029785819426,-11.109243124070549,-10.468270528382703,-1.0710445055206557,-3.01606988728123,-7.011439296737443,-7.679108351478549,-9.19339449081826,-10.55230620099058
5.0,-11.58994476140504,-10.076257413841068,-8.490287622910035,-11.133400008128689,-11.990847472667696,-12.317208253167456,-11.497895501802233,-1.4689032123920116,-5.2344332265866536,-8.433246908414356,-9.105828538146028,-10.885349189233846,-12.018056384208256
10.0,-13.118092023103955,-10.857510274435157,-8.825818699692803,-12.53491289731549,-12.797486706334018,-13.39749426859252,-12.421946636051723,-1.5339915351618985,-6.762247120265059,-9.479346743163271,-10.299535143988514,-12.023028668718164,-13.080892386470403
15.0,-14.400611547605033,-11.306068671801352,-8.863996387668466,-13.80504447484832,-13.191293086864828,-14.28135720100293,-12.984429972178555,-1.5258070052393236,-7.573972089359234,-10.209574712162206,-11.154525868012197,-12.910675012763782,-13.947132156051687
20.0,-15.411064256413718,-11.632414994397367,-8.898892663551454,-14.55045478910456,-13.328338603486438,-14.590108840231883,-13.225957945638847,-1.522779730348283,-7.66936748110091,-10.559490019854286,-11.564169389431516,-13.399295572614394,-14.228532367624515


==> results/diverse/nmse_snr_step_6.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-3.365919810611613,-2.554738203363733,-2.7306973937517083,-2.7818348223735354,-4.136269697233377,-4.498559252510271,-4.1639188865185215,3.4128886510682763,2.9142974310824235,1.926757267922724,1.7205303859313235,0.01186130534873052,-3.441588964802151
-15.0,-4.989147278175459,-4.532126677435583,-4.193834755317242,-3.7278775153097565,-5.843409327496017,-6.156572092604997,-5.73263741411113,1.2573056501003426,1.2878637827019104,-0.15280648261285426,-0.32989614288329094,-2.984482594906788,-5.126881567398347
-10.0,-6.382540081688316,-6.022110363303773,-5.485962716822744,-5.668627250627802,-7.359380637329008,-7.557709896443727,-7.079247501862204,0.8080605919607775,0.5013623616168538,-1.9591618712739538,-2.7383298489076795,-4.960452198733708,-6.693757695709651
-5.0,-7.604052043653791,-7.290969623627919,-6.206238805782124,-7.267268723149698,-8.717047171872998,-8.778619565748004,-8.335216878525738,0.241621309620478,-0.34331070784036544,-4.310206388591563,-4.56501161560152,-6.783955141119278,-8.119098694987388
0.0,-9.251562439368403,-8.362851940146276,-7.123861713224819,-8.875498612348187,-10.212836507298222,-10.374225487305376,-9.666111387620248,-0.11159269416390226,-1.9057556844340984,-6.0059442193043715,-6.543365477339698,-8.285948997913826,-9.758616447428732
5.0,-10.591011040670839,-9.19315156696478,-7.563372251399699,-10.152529379318239,-11.24307129795734,-11.425749538367116,-10.569597032842408,-0.4071718317455999,-4.036311422664593,-7.347426537078254,-7.9191882658833945,-9.87737295360183,-11.076583389019081
10.0,-11.970299183893635,-9.836276511554198,-7.830397605983724,-11.446238859476098,-11.988111487316548,-12.415294748837514,-11.388177839990096,-0.4583211759009439,-5.528365122997343,-8.25741168858941,-9.020454510033849,-10.87806990016208,-12.040704397385127
15.0,-13.088937920145906,-10.149749605498975,-7.838972879925627,-12.5509646766496,-12.371656818223524,-13.228920093590533,-11.874925118714913,-0.4313107355740988,-6.242686845225583,-8.864903207044152,-9.781263543792575,-11.658373240894251,-12.826278460754539
20.0,-13.968850722790332,-10.396823029368761,-7.8531329936900205,-13.169798816931806,-12.475651316386392,-13.492577466703848,-12.07484672293174,-0.4223776474553217,-6.232667663667254,-9.116749499783383,-10.087498993595858,-12.11822564606396,-13.076902966541162


==> results/diverse/nmse_snr_step_7.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.976838013124614,-2.225699098544004,-2.36928543618802,-2.3712503632167015,-3.8670021798114655,-4.239930255224699,-3.817060025741717,3.4694976610043997,3.15008159130789,2.3502555389549022,2.0538687550699533,0.450842548206927,-3.1281924053442345
-15.0,-4.455201139870471,-4.138165214463881,-3.6670714577784747,-3.1580141555297327,-5.460142734607931,-5.77797629840606,-5.272483576552655,1.4733448611860143,1.733782366255682,0.5017987040951455,0.20551177738816362,-2.4479584149767626,-4.676700360303604
-10.0,-5.841273156644932,-5.595224352431062,-4.898775987417431,-5.03605575064816,-6.93570848610432,-7.109901038847094,-6.5569192079829195,1.321143354272397,1.0849588124306393,-1.2049296123280726,-2.07186654140369,-4.352957624641437,-6.20051671032615
-5.0,-6.886802652912244,-6.754903444789021,-5.541216463977083,-6.611439524755232,-8.170887086729806,-8.182353257866579,-7.684304025643605,0.9487221778299115,0.41239281352784696,-3.5035269723750977,-3.8230813048713337,-6.063217054167583,-7.4465155210588305
0.0,-8.44034446491297,-7.689496419349917,-6.3972710282401355,-8.14414782147735,-9.572213958677729,-9.692805814080373,-8.91203955941753,0.660530117445645,-0.9336836955287005,-5.142730830208128,-5.711975029892923,-7.450399473602247,-9.013316487653372
5.0,-9.69967437963287,-8.424326296776472,-6.7327358826151995,-9.304910534253056,-10.54823302739274,-10.628211433862697,-9.732981163340462,0.43800228562584465,-3.0313168094138936,-6.3814327999008835,-7.03690170448485,-8.949529722539603,-10.218926399761884
10.0,-10.941434326922664,-8.948028518172523,-6.941588843907052,-10.482290526896973,-11.223729034367118,-11.533646059409467,-10.45724685649164,0.41617467790865115,-4.432012583414817,-7.189558930543126,-8.016253139353745,-9.842008184397121,-11.089401921311786
15.0,-11.95149655187151,-9.162123605357879,-6.923871846348533,-11.434782036731448,-11.594923246533956,-12.282561378178698,-10.893650237788886,0.45748378604237305,-5.069107237136143,-7.688352701059201,-8.676666275385621,-10.556544665916752,-11.801621056410776
20.0,-12.718800982503025,-9.341228478190217,-6.926387172882295,-11.97333792646258,-11.675647307422851,-12.527483300062341,-11.076466057866682,0.47162955006052326,-4.9707804713536206,-7.875224993329628,-8.899861050970115,-10.994127895862283,-12.031655810259899


==> results/diverse/nmse_snr_step_8.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.6417030562336343,-1.9414810247173644,-1.978026773184967,-2.042044412509078,-3.606245897512533,-3.9820738947281296,-3.4725078721299973,3.5256376033673167,3.3313070793072397,2.7106480494848957,2.5292867736302496,0.8331006004008381,-2.827348239035517
-15.0,-3.9904177872622637,-3.759483526262196,-3.141026404246748,-2.666130984722508,-5.102638067309343,-5.420550608072201,-4.839759842902524,1.6079614942043357,2.1502806908101437,0.9925716975122602,0.870655721342765,-1.9684170860330938,-4.277575074050485
-10.0,-5.3498902597150755,-5.220236077843742,-4.3598215192734955,-4.491625275645994,-6.544547832265289,-6.7055242678782765,-6.0786287465888105,1.6868359107940383,1.6135194906744776,-0.5114052123113938,-1.2980519594498618,-3.8123807744234868,-5.765934908489329
-5.0,-6.285389878080078,-6.289590996273267,-4.950983649940143,-6.049102312140096,-7.662296188089278,-7.654448946917566,-7.099888353202619,1.5476351011549307,1.016906899920468,-2.804031757207355,-3.0251735884788995,-5.4289591887721205,-6.850957835004982
0.0,-7.760818166277167,-7.132633554358324,-5.757282264761495,-7.518213005870029,-8.956381393172537,-9.073703663248358,-8.246307654828405,1.3018096454902015,-0.13193535091520572,-4.355566878035163,-4.854717716566802,-6.723648618638604,-8.347038697818846
5.0,-8.916944748088975,-7.792631287513062,-6.015535430218092,-8.569028983595548,-9.878206004153576,-9.908322388195561,-9.008412031048492,1.160726252255086,-2.154134206880899,-5.558920811730857,-6.126651534212546,-8.129530092849915,-9.459800669076756
10.0,-10.05896674050538,-8.208340261656547,-6.165314810166906,-9.633056453849253,-10.482801830031816,-10.722475506038238,-9.640970715363945,1.1386694613743784,-3.4729907556828636,-6.272463005855309,-7.026198434736797,-8.911788199307654,-10.236408585539811
15.0,-10.998197046729928,-8.339846809057903,-6.121837636343658,-10.463726285830246,-10.83322413484325,-11.40030903721904,-10.037497653477097,1.1875124752581672,-4.044712973606614,-6.698651315338537,-7.625011938334051,-9.57256231980147,-10.875669930795329
20.0,-11.635594008323654,-8.462629876435209,-6.115986387590055,-10.939874030062924,-10.89302103750975,-11.623320715753794,-10.205847132387564,1.2089152373911096,-3.874032608463591,-6.819155620142863,-7.778920150816232,-9.984323891431409,-11.075739338701261


==> results/diverse/nmse_snr_step_9.csv <==
snr_db,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
-20.0,-2.3729322926232497,-1.7089679577378853,-1.6334304797603956,-1.8127100347168872,-3.3761707788126842,-3.7387971103066797,-3.170912810213947,3.7408378167460423,3.4866985640248367,3.0370724052798908,2.716122001544044,1.1383113607637778,-2.564666237984694
-15.0,-3.6102117682388406,-3.4472348847757694,-2.6647016565281767,-2.2877391912912657,-4.774978517062107,-5.087627820680666,-4.467498565334915,1.7336361466591534,2.4372397302278,1.43402093157072,1.257583925218887,-1.576502679739974,-3.9206845584229115
-10.0,-4.933083493816196,-4.882370214742804,-3.866274510502168,-4.019103326770676,-6.153068985613718,-6.309231961721378,-5.652817303049299,2.0225823308369826,1.9763339746352993,0.06673839257220425,-0.769449161401488,-3.3369243429333544,-5.355952735854478
-5.0,-5.753474519283043,-5.869446666332248,-4.427133491875653,-5.537381292600292,-7.168056276968309,-7.156406204692171,-6.5883006602353165,1.9954381945615265,1.548015004561841,-2.188733896426877,-2.4513137133342355,-4.864686591001882,-6.313403327189825
0.0,-7.142683227097519,-6.624463966853165,-5.181979742280499,-6.915686245648736,-8.340819673307461,-8.47449078475863,-7.66034654750182,1.8090897968676514,0.4797274368901815,-3.6903728974557097,-4.192247808329178,-6.070041092822619,-7.726288321974561
5.0,-8.213563322808405,-7.241616627834214,-5.383723586753951,-7.922952568530331,-9.191660999947855,-9.222508095413621,-8.372410839430087,1.7250109055101184,-1.3913369128129203,-4.8362079392709365,-5.445938282376529,-7.3819215451090425,-8.762123445176252
10.0,-9.293973891226559,-7.5668813452193175,-5.474924780099125,-8.874345869460521,-9.719320746790004,-9.950524173072543,-8.920743875140063,1.709932576579796,-2.6291916189904936,-5.466986451262316,-6.272337919680165,-8.074763710608272,-9.453166822281386
15.0,-10.15588006920721,-7.639303397485749,-5.409157552274213,-9.642935814890714,-10.032626220336917,-10.558896741090006,-9.296517239850473,1.767775575308323,-3.1456095301136537,-5.833903760175224,-6.817200395790032,-8.68793249055254,-10.028922318281436
20.0,-10.702868687731385,-7.709608330596733,-5.39788312066198,-10.038342408344414,-10.081239383010045,-10.753163243063334,-9.454076716957179,1.7981449892062602,-2.9235776334493084,-5.913493696520588,-6.915512244676528,-9.065642049179068,-10.200818173279105


==> results/diverse/nmse_steps_by_Tin.csv <==
step,5,10,15,20,25,30,35,40
0,-19.24045386823775,-20.49889648400636,-20.714562495170696,-21.089314546152963,-21.392615996134662,-21.41541628753886,-21.534427679965752,-21.597112565219376
1,-16.94771887613607,-18.45184739966784,-18.781066612164196,-19.211841386729876,-19.556562176570257,-19.60517587307469,-19.804523643627462,-19.84498012831721
2,-14.869625306494711,-16.466383789268928,-16.801507633050733,-17.396219732755107,-17.772084655665942,-17.80342574182407,-18.053049267337425,-17.608119363605173
3,-13.098934518588688,-14.668616313530585,-15.058929453847776,-15.717651400285327,-15.833150438193886,-16.1368228424957,-16.45012879044485,-16.404785227055285
4,-11.614749438643104,-12.423722157003104,-13.602806841009553,-14.230880782848034,-14.628529700848459,-14.688235641700178,-15.011272970037588,-14.989518106667703
5,-10.396062977013479,-10.568149994343365,-12.354511925766364,-12.901850235569945,-13.334681477444398,-13.454253090677648,-13.763949291629272,-13.746668178782286
6,-9.363229023201054,-10.649176112197583,-11.320998557485515,-11.793129029873967,-12.214839743344024,-12.383123717677185,-12.681490947989815,-12.636309683542539
7,-8.498630356746165,-9.733017981303375,-10.45190222182156,-10.886902716169853,-11.228438670136246,-11.438369750485315,-11.690623830826254,-11.667051558815482
8,-7.755887625778125,-8.974560569045453,-9.684095220936296,-10.1112332230717,-10.380640066780597,-10.611430304540459,-10.848334140028431,-10.808583444463537
9,-7.013853264567289,-8.328096927144802,-8.975564380515873,-9.42302206700971,-9.652563189673938,-9.884401637803816,-10.074919318795871,-10.043333012299074


==> results/diverse/nmse_steps_snr_-10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-11.722373826310704,-9.366444956188305,-9.632829278045383,-11.112980099494019,-10.770703102205266,-11.10143227993693,-11.016778417477271,-6.789024431580209,-8.076158062733636,-9.803642132951369,-9.779443068803623,-10.457241823492016,-10.584206526340816
1,-10.595989664531773,-8.823451875623707,-8.873976337289118,-10.12372591117704,-10.160233052560043,-10.506444533088375,-10.251939901661547,-4.308758910562456,-5.735738383192653,-7.977021717734876,-8.764792080465382,-9.604435672509782,-9.876999265319625
2,-9.503827639525818,-8.187445377253415,-8.09383312352838,-9.025049441681633,-9.501199786149897,-9.834846176265355,-9.486955362432832,-2.753647318410893,-3.729002022351955,-6.34809650841592,-6.89116372179301,-8.720238629098887,-9.109060696628555
3,-8.574307085447865,-7.572301091724871,-7.389862639635733,-8.01618018586042,-8.872175068516206,-9.19183829365807,-8.798511914386243,-1.5179870318873998,-2.2743689816352846,-4.967483394438985,-5.934629746202324,-7.885468689034746,-8.393899250768923
4,-7.734138669606598,-7.001425959266613,-6.73343953925353,-7.149443620617552,-8.311457016341114,-8.59442463862661,-8.191690317280036,-0.5751141434296579,-1.12201627916103,-3.808691087151914,-4.510251815886335,-7.159738915787236,-7.77408066274691
5,-7.014185814813491,-6.492107804006348,-6.102679809031284,-6.356323141933901,-7.815834591972976,-8.050785880736553,-7.622596037098472,0.1720503286956687,-0.2383589720080303,-2.7998067102010946,-3.7023774243477385,-5.593415604177841,-7.218135070084104
6,-6.382540081688316,-6.022110363303773,-5.485962716822744,-5.668627250627802,-7.359380637329008,-7.557709896443727,-7.079247501862204,0.8080605919607775,0.5013623616168538,-1.9591618712739538,-2.7383298489076795,-4.960452198733708,-6.693757695709651
7,-5.841273156644932,-5.595224352431062,-4.898775987417431,-5.03605575064816,-6.93570848610432,-7.109901038847094,-6.5569192079829195,1.321143354272397,1.0849588124306393,-1.2049296123280726,-2.07186654140369,-4.352957624641437,-6.20051671032615
8,-5.3498902597150755,-5.220236077843742,-4.3598215192734955,-4.491625275645994,-6.544547832265289,-6.7055242678782765,-6.0786287465888105,1.6868359107940383,1.6135194906744776,-0.5114052123113938,-1.2980519594498618,-3.8123807744234868,-5.765934908489329
9,-4.933083493816196,-4.882370214742804,-3.866274510502168,-4.019103326770676,-6.153068985613718,-6.309231961721378,-5.652817303049299,2.0225823308369826,1.9763339746352993,0.06673839257220425,-0.769449161401488,-3.3369243429333544,-5.355952735854478


==> results/diverse/nmse_steps_snr_-15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-9.220493609765326,-7.0939350224478055,-7.379602432069809,-8.725761765309375,-8.518072488851203,-8.723598841662332,-8.71753701225593,-2.943687492507051,-4.991687470126783,-6.873886174889861,-6.767383655344139,-7.7508959738620655,-8.254255691797859
1,-8.42784674219063,-6.7996685823447205,-6.866441079925323,-7.94207096378485,-8.06084144348237,-8.314018360162965,-8.230947692429297,-1.430925836820006,-3.3141560418039244,-5.400100481312073,-5.92042677648346,-7.089059042460306,-7.751143897188598
2,-7.5865861770496545,-6.411451891013568,-6.309697032001218,-6.93614952451127,-7.571877060391923,-7.849816420376079,-7.702065214724442,-0.46564830020521303,-1.8930348699356294,-4.096452642755685,-4.024331866582325,-6.364727904709756,-7.181579760324508
3,-6.870240572781158,-5.925711231323881,-5.7692522596367635,-5.976876215937256,-7.091669263363815,-7.396106030077919,-7.177138198943548,0.12293619081977798,-0.8172584233065693,-2.9402275732347705,-3.1656420783370787,-5.644056008781588,-6.620363422291638
4,-6.185637719878947,-5.436640875972505,-5.243595109217485,-5.119416924541631,-6.648449169258002,-6.963582714886042,-6.685670715979667,0.5857083719119953,0.03817197800350086,-1.8893934150713183,-1.901437743469948,-5.0049401404806275,-6.0971575332095584
5,-5.577498854191118,-4.97576354935808,-4.721189773815437,-4.371333313742169,-6.2463999012724924,-6.556338749754857,-6.20729635844349,0.9222703777635817,0.6994134418029365,-0.9041656794669337,-1.219047207046514,-3.5548890981073584,-5.608757052617972
6,-4.989147278175459,-4.532126677435583,-4.193834755317242,-3.7278775153097565,-5.843409327496017,-6.156572092604997,-5.73263741411113,1.2573056501003426,1.2878637827019104,-0.15280648261285426,-0.32989614288329094,-2.984482594906788,-5.126881567398347
7,-4.455201139870471,-4.138165214463881,-3.6670714577784747,-3.1580141555297327,-5.460142734607931,-5.77797629840606,-5.272483576552655,1.4733448611860143,1.733782366255682,0.5017987040951455,0.20551177738816362,-2.4479584149767626,-4.676700360303604
8,-3.9904177872622637,-3.759483526262196,-3.141026404246748,-2.666130984722508,-5.102638067309343,-5.420550608072201,-4.839759842902524,1.6079614942043357,2.1502806908101437,0.9925716975122602,0.870655721342765,-1.9684170860330938,-4.277575074050485
9,-3.6102117682388406,-3.4472348847757694,-2.6647016565281767,-2.2877391912912657,-4.774978517062107,-5.087627820680666,-4.467498565334915,1.7336361466591534,2.4372397302278,1.43402093157072,1.257583925218887,-1.576502679739974,-3.9206845584229115


==> results/diverse/nmse_steps_snr_-20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-6.479186617905718,-4.21300885153851,-4.792676431328447,-6.137123563905838,-5.802781058965872,-6.0316922256640515,-6.085853871689894,1.0160068247509366,-0.6530388996104691,-3.2877049356129757,-3.2342423383990475,-4.238968682216123,-5.447407589754096
1,-6.049806152928333,-4.124874117480228,-4.505844009500094,-5.723479758995989,-5.532074825316608,-5.820982567867448,-5.824948477740771,1.9735367038122864,0.43562954962314326,-2.0778453450089343,-2.664531928155376,-3.6776407199328225,-5.139397430157602
2,-5.435191946033172,-3.938931041520037,-4.096176747659364,-5.0547949706834014,-5.222402887093088,-5.560983498853876,-5.5124179113258185,2.4510421053983484,1.2583341715125618,-0.993324935295592,-1.217844001559241,-3.0979144417052074,-4.77810497545701
3,-4.891768833142491,-3.651564024934439,-3.7006895478709185,-4.417487643237146,-4.918902910565496,-5.287786883892113,-5.17906647564613,2.9269816139291476,1.9398265056404234,-0.12625768157750422,-0.6613952711783694,-2.5426171694678668,-4.411362981128805
4,-4.313050380447655,-3.2815882054800594,-3.3828174049749853,-3.814142845980118,-4.64656985247599,-5.018114182968835,-4.841343915768354,3.1436042026293305,2.4287708209665806,0.7556338366240695,0.41507707168429414,-2.062140414161454,-4.06973773218202
5,-3.8141802253365107,-2.92510289005888,-3.0572731043234675,-3.284441589107423,-4.40095757335242,-4.7602636527161,-4.506615536822131,3.3015219502172273,2.732205640311199,1.4264452450445688,0.8710259940980298,-0.46625491315303436,-3.7574732268834325
6,-3.365919810611613,-2.554738203363733,-2.7306973937517083,-2.7818348223735354,-4.136269697233377,-4.498559252510271,-4.1639188865185215,3.4128886510682763,2.9142974310824235,1.926757267922724,1.7205303859313235,0.01186130534873052,-3.441588964802151
7,-2.976838013124614,-2.225699098544004,-2.36928543618802,-2.3712503632167015,-3.8670021798114655,-4.239930255224699,-3.817060025741717,3.4694976610043997,3.15008159130789,2.3502555389549022,2.0538687550699533,0.450842548206927,-3.1281924053442345
8,-2.6417030562336343,-1.9414810247173644,-1.978026773184967,-2.042044412509078,-3.606245897512533,-3.9820738947281296,-3.4725078721299973,3.5256376033673167,3.3313070793072397,2.7106480494848957,2.5292867736302496,0.8331006004008381,-2.827348239035517
9,-2.3729322926232497,-1.7089679577378853,-1.6334304797603956,-1.8127100347168872,-3.3761707788126842,-3.7387971103066797,-3.170912810213947,3.7408378167460423,3.4866985640248367,3.0370724052798908,2.716122001544044,1.1383113607637778,-2.564666237984694


==> results/diverse/nmse_steps_snr_-5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-14.350061750176328,-11.660776322433824,-11.585124391522026,-13.552324799187033,-12.946746648517086,-13.395759481712181,-13.381541627394265,-9.604445420889174,-10.74687051435846,-12.532177371337234,-12.509692880158617,-13.108353440466246,-13.162683217005743
1,-12.88927340215254,-10.882093149528027,-10.54018386692059,-12.243929410073822,-12.200658606950512,-12.601495981550867,-12.388657379196212,-6.512187329641583,-7.87498813459135,-10.544196679572138,-11.239885365394482,-12.1013084779686,-12.309562492817072
2,-11.528214188755616,-10.039088396913078,-9.516663379637384,-10.959564443688146,-11.38815378613062,-11.712713549295863,-11.392728196798362,-4.503393711981688,-5.527665804696563,-8.859596020852914,-9.143597323830459,-11.033399781874518,-11.342782944767329
3,-10.289294878596742,-9.227636699521147,-8.553466353033265,-9.790811838040383,-10.617328255417613,-10.872398590058639,-10.50473233433678,-2.913138054611202,-3.7821355329147286,-7.483986241710564,-8.030493905740236,-10.010817552495668,-10.398786877371721
4,-9.296346352778643,-8.521081844175802,-7.701890986530735,-8.790386408538463,-9.925634072259243,-10.116981419960045,-9.731362090234985,-1.6488598962862024,-2.348721869841075,-6.238424140157184,-6.526314552737915,-9.078749978048393,-9.572664956774783
5,-8.385716287419289,-7.8793119476999,-6.931073261741425,-7.981779747881315,-9.300501557055982,-9.41958534370229,-9.012257517883734,-0.6441665026758716,-1.247324226818694,-5.238392960484645,-5.6512796973783965,-7.535730594526059,-8.823121195660834
6,-7.604052043653791,-7.290969623627919,-6.206238805782124,-7.267268723149698,-8.717047171872998,-8.778619565748004,-8.335216878525738,0.241621309620478,-0.34331070784036544,-4.310206388591563,-4.56501161560152,-6.783955141119278,-8.119098694987388
7,-6.886802652912244,-6.754903444789021,-5.541216463977083,-6.611439524755232,-8.170887086729806,-8.182353257866579,-7.684304025643605,0.9487221778299115,0.41239281352784696,-3.5035269723750977,-3.8230813048713337,-6.063217054167583,-7.4465155210588305
8,-6.285389878080078,-6.289590996273267,-4.950983649940143,-6.049102312140096,-7.662296188089278,-7.654448946917566,-7.099888353202619,1.5476351011549307,1.016906899920468,-2.804031757207355,-3.0251735884788995,-5.4289591887721205,-6.850957835004982
9,-5.753474519283043,-5.869446666332248,-4.427133491875653,-5.537381292600292,-7.168056276968309,-7.156406204692171,-6.5883006602353165,1.9954381945615265,1.548015004561841,-2.188733896426877,-2.4513137133342355,-4.864686591001882,-6.313403327189825


==> results/diverse/nmse_steps_snr_0dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-17.201160553644197,-14.08241622016982,-13.623823800701036,-16.268753784146107,-14.981946033671958,-15.898752116668431,-15.969812656306953,-11.956358137957253,-13.707860870544973,-15.48397623941058,-15.434119926881335,-15.782578735124602,-15.616136178455651
1,-15.382699284707869,-12.99576597002402,-12.262991169642042,-14.656829443561941,-14.212046989912984,-15.008809988471324,-14.700657311720162,-8.081482405459308,-10.521821283796939,-13.241551604531228,-13.88696162950808,-14.618558215798767,-14.681176350759683
2,-13.723394141022062,-11.877668975559617,-10.98293401878089,-13.152402894575669,-13.305205932845299,-13.93536204169184,-13.433243962055165,-5.575413357082627,-7.941844129564286,-11.232782927014073,-11.56387901980768,-13.290543704433201,-13.547915897998386
3,-12.292575761707983,-10.834688930174694,-9.812150455159967,-11.792326694768038,-12.398140900365721,-12.880150606928865,-12.300181482773635,-3.673290149485871,-5.955008267048919,-9.51171757278262,-10.219318447677932,-11.996590562062279,-12.401722184833917
4,-11.089268858117245,-9.923727276767222,-8.810946028806764,-10.6704550620344,-11.57927401314633,-11.935203977947033,-11.338336994375167,-2.2475794179859654,-4.364673972287508,-8.138724643181536,-8.664016866341752,-10.819204997903956,-11.413141700573297
5,-10.127614223212078,-9.10927655812966,-7.928366564271901,-9.708664718815195,-10.867029785819426,-11.109243124070549,-10.468270528382703,-1.0710445055206557,-3.01606988728123,-7.011439296737443,-7.679108351478549,-9.19339449081826,-10.55230620099058
6,-9.251562439368403,-8.362851940146276,-7.123861713224819,-8.875498612348187,-10.212836507298222,-10.374225487305376,-9.666111387620248,-0.11159269416390226,-1.9057556844340984,-6.0059442193043715,-6.543365477339698,-8.285948997913826,-9.758616447428732
7,-8.44034446491297,-7.689496419349917,-6.3972710282401355,-8.14414782147735,-9.572213958677729,-9.692805814080373,-8.91203955941753,0.660530117445645,-0.9336836955287005,-5.142730830208128,-5.711975029892923,-7.450399473602247,-9.013316487653372
8,-7.760818166277167,-7.132633554358324,-5.757282264761495,-7.518213005870029,-8.956381393172537,-9.073703663248358,-8.246307654828405,1.3018096454902015,-0.13193535091520572,-4.355566878035163,-4.854717716566802,-6.723648618638604,-8.347038697818846
9,-7.142683227097519,-6.624463966853165,-5.181979742280499,-6.915686245648736,-8.340819673307461,-8.47449078475863,-7.66034654750182,1.8090897968676514,0.4797274368901815,-3.6903728974557097,-4.192247808329178,-6.070041092822619,-7.726288321974561


==> results/diverse/nmse_steps_snr_10dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-22.60542057315563,-18.374449993006145,-16.538978772789125,-21.388429633987744,-17.369770942388236,-19.734777543941025,-20.397802537380258,-15.019859450236696,-18.97131931611351,-20.46038300990117,-20.489257778374906,-20.465839946879957,-19.431158974439843
1,-20.14950737673129,-16.221417408782695,-14.522180805533813,-19.077086952536774,-16.735739189931287,-18.781065695706733,-18.39787787675196,-9.883536526734856,-15.140680871016096,-17.497565559557636,-18.23880088279754,-18.990157063638527,-18.545545939400494
2,-17.91477353947428,-14.8047078464025,-12.817934752211418,-17.10295260632391,-15.745503888885127,-17.31635565170722,-16.526201713027508,-6.738699986400753,-12.229700704080688,-14.893543724643754,-15.427395170158446,-17.11231113024212,-17.08524753465779
3,-16.011109751079445,-13.318182488741536,-11.273482127892207,-15.310390767665659,-14.692534786006355,-15.822580962254682,-14.93258506887462,-4.514547342716066,-9.959509797004825,-12.694327782433124,-13.501863675108815,-15.299601167765784,-15.561354583850628
4,-14.437188653893873,-12.000527799006711,-9.953470897234668,-13.796308133373547,-13.682521364021751,-14.506536532993312,-13.587553324557993,-2.837252531334471,-8.180222484358268,-10.949270804086396,-11.60192743332135,-13.658516900365207,-14.228477539309708
5,-13.118092023103955,-10.857510274435157,-8.825818699692803,-12.53491289731549,-12.797486706334018,-13.39749426859252,-12.421946636051723,-1.5339915351618985,-6.762247120265059,-9.479346743163271,-10.299535143988514,-12.023028668718164,-13.080892386470403
6,-11.970299183893635,-9.836276511554198,-7.830397605983724,-11.446238859476098,-11.988111487316548,-12.415294748837514,-11.388177839990096,-0.4583211759009439,-5.528365122997343,-8.25741168858941,-9.020454510033849,-10.87806990016208,-12.040704397385127
7,-10.941434326922664,-8.948028518172523,-6.941588843907052,-10.482290526896973,-11.223729034367118,-11.533646059409467,-10.45724685649164,0.41617467790865115,-4.432012583414817,-7.189558930543126,-8.016253139353745,-9.842008184397121,-11.089401921311786
8,-10.05896674050538,-8.208340261656547,-6.165314810166906,-9.633056453849253,-10.482801830031816,-10.722475506038238,-9.640970715363945,1.1386694613743784,-3.4729907556828636,-6.272463005855309,-7.026198434736797,-8.911788199307654,-10.236408585539811
9,-9.293973891226559,-7.5668813452193175,-5.474924780099125,-8.874345869460521,-9.719320746790004,-9.950524173072543,-8.920743875140063,1.709932576579796,-2.6291916189904936,-5.466986451262316,-6.272337919680165,-8.074763710608272,-9.453166822281386


==> results/diverse/nmse_steps_snr_15dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-24.993986639235345,-19.914995531982157,-17.1086048743433,-23.592318990035185,-17.815340906379994,-20.869078327585587,-21.97606232254699,-15.624996592490652,-20.871876677693763,-22.310556931229108,-22.419434109910178,-22.042037577289683,-20.526998078867923
1,-22.29529642347103,-17.147626783366967,-14.884674519113618,-20.991392174558566,-17.26370050613128,-20.061191218064806,-19.651842493802864,-10.135265109590769,-16.727260743166635,-18.972846154582513,-19.809163802361972,-20.53365383904714,-19.77642288088065
2,-19.8271090866742,-15.786737765535818,-13.061031921201192,-18.92151861373201,-16.274068735521034,-18.54038219187794,-17.521440289271617,-6.864149147121571,-13.570327383292602,-16.067604331202162,-16.751495997296473,-18.472252246672717,-18.269379992330485
3,-17.707430631788306,-14.128351552207729,-11.418771917645174,-16.945291655577197,-15.171716480047428,-16.912628645152864,-15.735052009690156,-4.581940279806187,-11.082988341023094,-13.682735549655284,-14.55720710968273,-16.438577607202888,-16.633156408462185
4,-15.929640898883894,-12.620185135234978,-10.03478301637124,-15.257190035029495,-14.113594044736592,-15.487096946652343,-14.258652697532245,-2.856621890936268,-9.13673743238617,-11.795917086450398,-12.597936275212378,-14.591470752967195,-15.198492546845884
5,-14.400611547605033,-11.306068671801352,-8.863996387668466,-13.80504447484832,-13.191293086864828,-14.28135720100293,-12.984429972178555,-1.5258070052393236,-7.573972089359234,-10.209574712162206,-11.154525868012197,-12.910675012763782,-13.947132156051687
6,-13.088937920145906,-10.149749605498975,-7.838972879925627,-12.5509646766496,-12.371656818223524,-13.228920093590533,-11.874925118714913,-0.4313107355740988,-6.242686845225583,-8.864903207044152,-9.781263543792575,-11.658373240894251,-12.826278460754539
7,-11.95149655187151,-9.162123605357879,-6.923871846348533,-11.434782036731448,-11.594923246533956,-12.282561378178698,-10.893650237788886,0.45748378604237305,-5.069107237136143,-7.688352701059201,-8.676666275385621,-10.556544665916752,-11.801621056410776
8,-10.998197046729928,-8.339846809057903,-6.121837636343658,-10.463726285830246,-10.83322413484325,-11.40030903721904,-10.037497653477097,1.1875124752581672,-4.044712973606614,-6.698651315338537,-7.625011938334051,-9.57256231980147,-10.875669930795329
9,-10.15588006920721,-7.639303397485749,-5.409157552274213,-9.642935814890714,-10.032626220336917,-10.558896741090006,-9.296517239850473,1.767775575308323,-3.1456095301136537,-5.833903760175224,-6.817200395790032,-8.68793249055254,-10.028922318281436


==> results/diverse/nmse_steps_snr_20dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-26.727078557861567,-20.85751559624669,-17.339621686167646,-25.151963348112073,-17.97461918295715,-21.39731301051914,-22.827506209374498,-15.895148039759208,-22.082563218663434,-23.396340849897946,-23.659893634416605,-22.900453244430878,-20.98309023868638
1,-23.966671229716017,-17.69356573144037,-15.037246052518547,-22.375757292007627,-17.47003296957185,-20.692856408212187,-20.309710566189292,-10.248516701474834,-17.669380724817508,-19.97434576956001,-20.779191281774505,-21.36764265273751,-20.2956334612768
2,-21.350119499492216,-16.392375227446344,-13.171152821828308,-20.138818147146345,-16.48221761470174,-19.1196450657686,-18.006106449878605,-6.910975412021467,-14.221145351318437,-16.873900116309947,-17.59309251273293,-19.168451186628037,-18.733032857016603
3,-19.054512669946284,-14.642866683807124,-11.501721392874613,-17.974196514125723,-15.362810517171573,-17.392642190401393,-16.115318568204025,-4.5899599636694735,-11.491111705813282,-14.276045926494504,-15.224304581022828,-17.021984776828948,-17.015403159404517
4,-17.08724420460679,-13.035837235988206,-10.091705286107953,-16.13673643214878,-14.277823572399466,-15.865867379312057,-14.554539274905107,-2.8626301791784,-9.366721821127143,-12.250848566052975,-13.123051872194573,-15.092555788639299,-15.519747749732867
5,-15.411064256413718,-11.632414994397367,-8.898892663551454,-14.55045478910456,-13.328338603486438,-14.590108840231883,-13.225957945638847,-1.522779730348283,-7.66936748110091,-10.559490019854286,-11.564169389431516,-13.399295572614394,-14.228532367624515
6,-13.968850722790332,-10.396823029368761,-7.8531329936900205,-13.169798816931806,-12.475651316386392,-13.492577466703848,-12.07484672293174,-0.4223776474553217,-6.232667663667254,-9.116749499783383,-10.087498993595858,-12.11822564606396,-13.076902966541162
7,-12.718800982503025,-9.341228478190217,-6.926387172882295,-11.97333792646258,-11.675647307422851,-12.527483300062341,-11.076466057866682,0.47162955006052326,-4.9707804713536206,-7.875224993329628,-8.899861050970115,-10.994127895862283,-12.031655810259899
8,-11.635594008323654,-8.462629876435209,-6.115986387590055,-10.939874030062924,-10.89302103750975,-11.623320715753794,-10.205847132387564,1.2089152373911096,-3.874032608463591,-6.819155620142863,-7.778920150816232,-9.984323891431409,-11.075739338701261
9,-10.702868687731385,-7.709608330596733,-5.39788312066198,-10.038342408344414,-10.081239383010045,-10.753163243063334,-9.454076716957179,1.7981449892062602,-2.9235776334493084,-5.913493696520588,-6.915512244676528,-9.065642049179068,-10.200818173279105


==> results/diverse/nmse_steps_snr_5dB.csv <==
step,Diffusion,LSTM,GRU,DIT,LinFormer,LinFusion,Unet3D,1vs1,2vs1,5vs1,5vs2,10vs5,30vs10
0,-19.932092100401157,-16.359646053405882,-15.342706251374684,-18.899698047413658,-16.440873267885642,-18.022596374723317,-18.327787250556543,-13.818677595874284,-16.49328559245651,-18.10986080549003,-18.10062700985288,-18.33529318757285,-17.82307255641926
1,-17.727860670028534,-14.849959407506592,-13.650200595557408,-16.88601612547319,-15.724838320668974,-17.048934602432812,-16.67439223836511,-9.284406150267499,-12.954619444763276,-15.374774562353501,-16.20148644392453,-16.97309614152436,-16.882129815473338
2,-15.782026479148488,-13.491828341388283,-12.117556692071474,-15.137267037223506,-14.762995641345611,-15.753710397288533,-15.075163336357493,-6.368653681387643,-10.285663108304423,-13.033225370424413,-13.554531846298277,-15.372067640177104,-15.56985326687687
3,-14.145320450046302,-12.190819683506799,-10.721098493455168,-13.551520215528875,-13.760317041613312,-14.469802440782122,-13.701415184558101,-4.283968463212523,-8.277811338747545,-11.150933076504487,-11.915521178631693,-13.848275495491409,-14.22362027115903
4,-12.756344291540106,-11.064426423013147,-9.53099441069585,-12.247621331277305,-12.822975995152193,-13.323633340085815,-12.538528115502565,-2.7168708392645695,-6.610275883281062,-9.661701273387488,-10.234280461571545,-12.452369093244972,-13.050152430908096
5,-11.58994476140504,-10.076257413841068,-8.490287622910035,-11.133400008128689,-11.990847472667696,-12.317208253167456,-11.497895501802233,-1.4689032123920116,-5.2344332265866536,-8.433246908414356,-9.105828538146028,-10.885349189233846,-12.018056384208256
6,-10.591011040670839,-9.19315156696478,-7.563372251399699,-10.152529379318239,-11.24307129795734,-11.425749538367116,-10.569597032842408,-0.4071718317455999,-4.036311422664593,-7.347426537078254,-7.9191882658833945,-9.87737295360183,-11.076583389019081
7,-9.69967437963287,-8.424326296776472,-6.7327358826151995,-9.304910534253056,-10.54823302739274,-10.628211433862697,-9.732981163340462,0.43800228562584465,-3.0313168094138936,-6.3814327999008835,-7.03690170448485,-8.949529722539603,-10.218926399761884
8,-8.916944748088975,-7.792631287513062,-6.015535430218092,-8.569028983595548,-9.878206004153576,-9.908322388195561,-9.008412031048492,1.160726252255086,-2.154134206880899,-5.558920811730857,-6.126651534212546,-8.129530092849915,-9.459800669076756
9,-8.213563322808405,-7.241616627834214,-5.383723586753951,-7.922952568530331,-9.191660999947855,-9.222508095413621,-8.372410839430087,1.7250109055101184,-1.3913369128129203,-4.8362079392709365,-5.445938282376529,-7.3819215451090425,-8.762123445176252


==> results/diverse/nmse_summary_first_last_avg.csv <==
snr_db,Diffusion_first,Diffusion_last,Diffusion_avg,LSTM_first,LSTM_last,LSTM_avg,GRU_first,GRU_last,GRU_avg,DIT_first,DIT_last,DIT_avg,LinFormer_first,LinFormer_last,LinFormer_avg,LinFusion_first,LinFusion_last,LinFusion_avg,Unet3D_first,Unet3D_last,Unet3D_avg,1vs1_first,1vs1_last,1vs1_avg,2vs1_first,2vs1_last,2vs1_avg,5vs1_first,5vs1_last,5vs1_avg,5vs2_first,5vs2_last,5vs2_avg,10vs5_first,10vs5_last,10vs5_avg,30vs10_first,30vs10_last,30vs10_avg
-20.0,-6.479186617905718,-2.3729322926232497,-4.234057732838698,-4.21300885153851,-1.7089679577378853,-3.0565955415375146,-4.792676431328447,-1.6334304797603956,-3.224691732854237,-6.137123563905838,-1.8127100347168872,-3.7439310004726116,-5.802781058965872,-3.3761707788126842,-4.550937766113953,-6.0316922256640515,-3.7387971103066797,-4.89391835247322,-6.085853871689894,-3.170912810213947,-4.657464578359728,1.0160068247509366,3.7408378167460423,2.8961555132923316,-0.6530388996104691,3.4866985640248367,2.102411245416583,-3.2877049356129757,3.0370724052798908,0.5721679445816045,-3.2342423383990475,2.716122001544044,0.25278974426658607,-4.238968682216123,1.1383113607637778,-1.3651420525916236,-5.447407589754096,-2.564666237984694,-3.9565279782729563
-15.0,-9.220493609765326,-3.6102117682388406,-6.091328164940387,-7.0939350224478055,-3.4472348847757694,-5.2520181455397985,-7.379602432069809,-2.6647016565281767,-4.995641196053668,-8.725761765309375,-2.2877391912912657,-5.091137055467981,-8.518072488851203,-4.774978517062107,-6.5318477973095215,-8.723598841662332,-5.087627820680666,-6.824618793668412,-8.71753701225593,-4.467498565334915,-6.5033034591677605,-2.943687492507051,1.7336361466591534,0.2862901463112931,-4.991687470126783,2.4372397302278,-0.26693848153709326,-6.873886174889861,1.43402093157072,-1.9328641116165373,-6.767383655344139,1.257583925218887,-2.099441404619694,-7.7508959738620655,-1.576502679739974,-4.438592894405831,-8.254255691797859,-3.9206845584229115,-5.95150989176055
-10.0,-11.722373826310704,-4.933083493816196,-7.765160969210077,-9.366444956188305,-4.882370214742804,-6.916311807238463,-9.632829278045383,-3.866274510502168,-6.543745546079927,-11.112980099494019,-4.019103326770676,-7.09991140044572,-10.770703102205266,-6.153068985613718,-8.242430855905784,-11.10143227993693,-6.309231961721378,-8.496213896720239,-11.016778417477271,-5.652817303049299,-8.073608470981963,-6.789024431580209,2.0225823308369826,-0.9933859319310752,-8.076158062733636,1.9763339746352993,-1.5999468061725324,-9.803642132951369,0.06673839257220425,-3.9313499854235383,-9.779443068803623,-0.769449161401488,-4.646035536866114,-10.457241823492016,-3.3369243429333544,-6.58832542748325,-10.584206526340816,-5.355952735854478,-7.697254352226854
-5.0,-14.350061750176328,-5.753474519283043,-9.326862595380833,-11.660776322433824,-5.869446666332248,-8.441489909129423,-11.585124391522026,-4.427133491875653,-7.595397465096042,-13.552324799187033,-5.537381292600292,-8.878398850005446,-12.946746648517086,-7.168056276968309,-9.809730964999144,-13.395759481712181,-7.156406204692171,-9.98907623415042,-13.381541627394265,-6.5883006602353165,-9.611898906345163,-9.604445420889174,1.9954381945615265,-2.1092774132918874,-10.74687051435846,1.548015004561841,-2.8893702073051086,-12.532177371337234,-2.188733896426877,-6.370327242871557,-12.509692880158617,-2.4513137133342355,-6.696584394752608,-13.108353440466246,-4.864686591001882,-8.600917780044036,-13.162683217005743,-6.313403327189825,-9.433957706263849
0.0,-17.201160553644197,-7.142683227097519,-11.24121211200675,-14.08241622016982,-6.624463966853165,-9.863298981153273,-13.623823800701036,-5.181979742280499,-8.788160678586957,-16.268753784146107,-6.915686245648736,-10.770297828324564,-14.981946033671958,-8.340819673307461,-11.442589518821768,-15.898752116668431,-8.47449078475863,-11.838274760517077,-15.969812656306953,-7.66034654750182,-11.269530808498178,-11.956358137957253,1.8090897968676514,-2.8945331107852086,-13.707860870544973,0.4797274368901815,-4.799892570451168,-15.48397623941058,-3.6903728974557097,-8.381480710866082,-15.434119926881335,-4.192247808329178,-8.874971027382392,-15.782578735124602,-6.070041092822619,-10.423090888911837,-15.616136178455651,-7.726288321974561,-11.305765846848704
5.0,-19.932092100401157,-8.213563322808405,-12.93547822437707,-16.359646053405882,-7.241616627834214,-11.06846631017503,-15.342706251374684,-5.383723586753951,-9.554821121705157,-18.899698047413658,-7.922952568530331,-12.38049442307424,-16.440873267885642,-9.191660999947855,-12.636401906878495,-18.022596374723317,-9.222508095413621,-13.212067686431904,-18.327787250556543,-8.372410839430087,-12.54985826938035,-13.818677595874284,1.7250109055101184,-3.502491233075309,-16.49328559245651,-1.3913369128129203,-7.046918794591177,-18.10986080549003,-4.8362079392709365,-9.98877300845552,-18.10062700985288,-5.445938282376529,-10.564095526538226,-18.33529318757285,-7.3819215451090425,-12.220480506134495,-17.82307255641926,-8.762123445176252,-12.908431862807882
10.0,-22.60542057315563,-9.293973891226559,-14.650076605998668,-18.374449993006145,-7.5668813452193175,-12.013632244697732,-16.538978772789125,-5.474924780099125,-10.034409209551084,-21.388429633987744,-8.874345869460521,-13.964601270088597,-17.369770942388236,-9.719320746790004,-13.443751997607228,-19.734777543941025,-9.950524173072543,-14.418075114255325,-20.397802537380258,-8.920743875140063,-13.667110644362982,-15.019859450236696,1.709932576579796,-3.7721431832622856,-18.97131931611351,-2.6291916189904936,-8.730624037392396,-20.46038300990117,-5.466986451262316,-11.316085770003554,-20.489257778374906,-6.272337919680165,-11.989402408755414,-20.465839946879957,-8.074763710608272,-13.525608487208487,-19.431158974439843,-9.453166822281386,-14.075235868464699
15.0,-24.993986639235345,-10.15588006920721,-16.134858681561234,-19.914995531982157,-7.639303397485749,-12.61949888575295,-17.1086048743433,-5.409157552274213,-10.1665702551235,-23.592318990035185,-9.642935814890714,-15.360516475788277,-17.815340906379994,-10.032626220336917,-13.86621441796188,-20.869078327585587,-10.558896741090006,-15.362242178041473,-21.97606232254699,-9.296517239850473,-14.423007003485377,-15.624996592490652,1.767775575308323,-3.860731892415001,-20.871876677693763,-3.1456095301136537,-9.746527925300347,-22.310556931229108,-5.833903760175224,-12.212504574889879,-22.419434109910178,-6.817200395790032,-13.018990531577822,-22.042037577289683,-8.68793249055254,-14.546407975310842,-20.526998078867923,-10.028922318281436,-14.988407382968091
20.0,-26.727078557861567,-10.702868687731385,-17.2622804819385,-20.85751559624669,-7.709608330596733,-13.016486518391702,-17.339621686167646,-5.39788312066198,-10.233372957787287,-25.151963348112073,-10.038342408344414,-16.244927970444685,-17.97461918295715,-10.081239383010045,-14.002140150461727,-21.39731301051914,-10.753163243063334,-15.74549776200286,-22.827506209374498,-9.454076716957179,-14.785037564433356,-15.895148039759208,1.7981449892062602,-3.8973697897249098,-22.082563218663434,-2.9235776334493084,-10.05013486797745,-23.396340849897946,-5.913493696520588,-12.705559505794614,-23.659893634416605,-6.915512244676528,-13.562549571163169,-22.900453244430878,-9.065642049179068,-15.11127027044158,-20.98309023868638,-10.200818173279105,-15.316055612252313


==> results/diverse/se_steps_snr_-10dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,0.15359963476657867,0.14991679787635803,0.15051011741161346,0.14882853627204895,0.15259197354316711,0.15283893048763275,0.15302394330501556,0.15189087390899658,0.1518595814704895,0.15268142521381378,0.1529853790998459
1,0.15227270126342773,0.14880774915218353,0.14902125298976898,0.14735530316829681,0.15142256021499634,0.15161877870559692,0.1516091674566269,0.14989416301250458,0.15039852261543274,0.1513981819152832,0.15187805891036987
2,0.15082621574401855,0.1475718915462494,0.1475454717874527,0.14576488733291626,0.15036508440971375,0.15038828551769257,0.15024690330028534,0.1478823870420456,0.14807800948619843,0.1501554697751999,0.15082478523254395
3,0.1491529643535614,0.1462908536195755,0.1460343301296234,0.14409217238426208,0.14936575293540955,0.14911647140979767,0.14887291193008423,0.14568175375461578,0.1465640664100647,0.14892184734344482,0.14980140328407288
4,0.1469755470752716,0.14489613473415375,0.144464373588562,0.1420738250017166,0.14827118813991547,0.14767150580883026,0.14731188118457794,0.14272251725196838,0.14477966725826263,0.14752689003944397,0.14867550134658813
5,0.14404296875,0.14331446588039398,0.14268982410430908,0.13959240913391113,0.14699703454971313,0.14604850113391876,0.14549221098423004,0.13767588138580322,0.1425446718931198,0.14552687108516693,0.14737677574157715
6,0.14054691791534424,0.14156661927700043,0.1407175213098526,0.1367339938879013,0.1455903798341751,0.14431363344192505,0.1434488445520401,0.1312038153409958,0.13903853297233582,0.1438073068857193,0.14594605565071106
7,0.13667331635951996,0.13981738686561584,0.13866771757602692,0.13365621864795685,0.14422330260276794,0.14252161979675293,0.14136305451393127,0.12506212294101715,0.13467034697532654,0.1420762985944748,0.1445307731628418
8,0.13266131281852722,0.1381763219833374,0.13660851120948792,0.1305573433637619,0.14292307198047638,0.14067195355892181,0.13936860859394073,0.11980562657117844,0.12949645519256592,0.14041659235954285,0.14316891133785248
9,0.12925279140472412,0.13659889996051788,0.1344681978225708,0.12753301858901978,0.14156492054462433,0.13879403471946716,0.13749732077121735,0.11544632166624069,0.12491254508495331,0.13871872425079346,0.14177969098091125


==> results/diverse/se_steps_snr_-15dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,0.04971250891685486,0.04755205661058426,0.048294804990291595,0.046825673431158066,0.04931052401661873,0.049316368997097015,0.04943830892443657,0.04857441410422325,0.04858904331922531,0.04917183145880699,0.049503158777952194
1,0.04911259934306145,0.04732517525553703,0.04783093184232712,0.046356260776519775,0.048873111605644226,0.04884212464094162,0.04890661686658859,0.04760298132896423,0.04807148873806,0.04868067428469658,0.04908832907676697
2,0.048229821026325226,0.046989407390356064,0.04736682027578354,0.045802440494298935,0.04848682880401611,0.04835604503750801,0.04840114340186119,0.04662409424781799,0.04676919803023338,0.0482168011367321,0.04870200902223587
3,0.047070592641830444,0.04658426716923714,0.0468679815530777,0.045099448412656784,0.04812295734882355,0.047852832823991776,0.04788520187139511,0.04515727236866951,0.04613809660077095,0.04777505621314049,0.04833946377038956
4,0.045565515756607056,0.046092234551906586,0.04632623866200447,0.044092725962400436,0.047720443457365036,0.04729992151260376,0.04729307442903519,0.04240279272198677,0.04476022720336914,0.04730343073606491,0.0479549765586853
5,0.04355241358280182,0.04549262672662735,0.04571690037846565,0.0426839254796505,0.04724520072340965,0.046693261712789536,0.046610262244939804,0.03874944895505905,0.04252967610955238,0.0464065782725811,0.04751253128051758
6,0.04135265201330185,0.04479937255382538,0.045002281665802,0.04093293100595474,0.0467182919383049,0.04604494944214821,0.045858487486839294,0.03667657449841499,0.03958651423454285,0.04576587677001953,0.047018080949783325
7,0.03953325003385544,0.04411007836461067,0.044225141406059265,0.039008576422929764,0.04622328281402588,0.04536689445376396,0.04510063678026199,0.035231269896030426,0.03758987411856651,0.045068733394145966,0.04652884230017662
8,0.03803231939673424,0.04346616193652153,0.04340926557779312,0.036986857652664185,0.0457749143242836,0.04465343430638313,0.04439322650432587,0.03407088294625282,0.03658260032534599,0.04434313625097275,0.04606862738728523
9,0.036601051688194275,0.04286590963602066,0.04256715252995491,0.03509736433625221,0.04533997178077698,0.043927405029535294,0.04375435411930084,0.03338655084371567,0.03573751822113991,0.0435827374458313,0.04561444744467735


==> results/diverse/se_steps_snr_-20dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,0.015366516076028347,0.013697972521185875,0.014510360546410084,0.01327353622764349,0.015146826393902302,0.014925843104720116,0.015205686911940575,0.014249901287257671,0.014247520826756954,0.014987722970545292,0.015219690278172493
1,0.015104157850146294,0.013786590658128262,0.01440356858074665,0.013233725912868977,0.015017801895737648,0.014752880670130253,0.015039609745144844,0.013859051279723644,0.014095565304160118,0.014853141270577908,0.015110586769878864
2,0.014483679085969925,0.01375113520771265,0.014262673445045948,0.013064236380159855,0.014892238192260265,0.014582442119717598,0.014869685284793377,0.013470734469592571,0.013534251600503922,0.014717824757099152,0.014995712786912918
3,0.013608092442154884,0.01362655684351921,0.014097470790147781,0.012757963500916958,0.014765454456210136,0.014422358945012093,0.01468932069838047,0.012846089899539948,0.013330649584531784,0.014583762735128403,0.014882687479257584
4,0.01267289649695158,0.013430365361273289,0.013904961757361889,0.01222329493612051,0.01463574543595314,0.014263259246945381,0.01448113564401865,0.011891326867043972,0.012518997304141521,0.014433424919843674,0.014762085862457752
5,0.011471979320049286,0.01318043377250433,0.013697599060833454,0.011406566016376019,0.014499745331704617,0.014090958051383495,0.014231535606086254,0.010974246077239513,0.01180881354957819,0.013897242955863476,0.014628098346292973
6,0.010444925166666508,0.012889955192804337,0.01342583168298006,0.010496347211301327,0.01435164362192154,0.013887840323150158,0.01395124290138483,0.010486132465302944,0.011123625561594963,0.013620025478303432,0.014481387101113796
7,0.009311283938586712,0.012593399733304977,0.013117996044456959,0.009654950350522995,0.014204704202711582,0.013645436614751816,0.013656695373356342,0.010120908729732037,0.01062904391437769,0.013247594237327576,0.014334196224808693
8,0.008542110212147236,0.012314739637076855,0.012780715711414814,0.008836211636662483,0.014063197188079357,0.013367838226258755,0.013388436287641525,0.0097943264991045,0.010422873310744762,0.01279904693365097,0.01418817788362503
9,0.007906368002295494,0.01205171924084425,0.012423275969922543,0.008083667606115341,0.0139179527759552,0.013077219016849995,0.01314989011734724,0.009678006172180176,0.010286206379532814,0.012317118234932423,0.01403371524065733


==> results/diverse/se_steps_snr_-5dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,0.43309032917022705,0.426742821931839,0.4268392324447632,0.4251806437969208,0.4308091402053833,0.431679368019104,0.4320331811904907,0.43030741810798645,0.4302988052368164,0.4314385652542114,0.4317757189273834
1,0.4302944839000702,0.4237685799598694,0.423092782497406,0.4217103123664856,0.4281952381134033,0.4289705753326416,0.42893311381340027,0.4262697100639343,0.4269511103630066,0.42852649092674255,0.4292733073234558
2,0.4274789094924927,0.42054417729377747,0.41929563879966736,0.41799697279930115,0.42566952109336853,0.4262308180332184,0.42582955956459045,0.4221966564655304,0.4225449860095978,0.42562562227249146,0.4267805516719818
3,0.4244283139705658,0.41717374324798584,0.4152691066265106,0.4140956699848175,0.42313987016677856,0.42336881160736084,0.42256101965904236,0.4179304540157318,0.41895759105682373,0.4226776957511902,0.4242442548274994
4,0.42076143622398376,0.41347402334213257,0.41095858812332153,0.40962255001068115,0.4203389286994934,0.42013588547706604,0.41878053545951843,0.41308683156967163,0.41497594118118286,0.4193362295627594,0.42144185304641724
5,0.41613826155662537,0.40933462977409363,0.4061909317970276,0.40448838472366333,0.4171043634414673,0.41634601354599,0.41431885957717896,0.4065749943256378,0.41023439168930054,0.415132611989975,0.4181937873363495
6,0.4106607139110565,0.4048052132129669,0.4010204076766968,0.3989029824733734,0.4135085940361023,0.4120418429374695,0.4092669188976288,0.3984328508377075,0.4041712284088135,0.4109251797199249,0.41455763578414917
7,0.4048343300819397,0.4002867043018341,0.3958642780780792,0.3933030366897583,0.40997767448425293,0.40755078196525574,0.40397563576698303,0.3892754912376404,0.39784643054008484,0.40662699937820435,0.4108821749687195
8,0.3984869718551636,0.39595532417297363,0.39077436923980713,0.3877032697200775,0.40656495094299316,0.40297168493270874,0.3988087475299835,0.37931615114212036,0.3904503881931305,0.4023790657520294,0.40728315711021423
9,0.39142879843711853,0.39176812767982483,0.3855382800102234,0.38199082016944885,0.40297362208366394,0.3982471823692322,0.39396101236343384,0.3689038157463074,0.38356658816337585,0.3980157673358917,0.40364837646484375


==> results/diverse/se_steps_snr_0dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,1.0459872484207153,1.0377250909805298,1.0356673002243042,1.0362414121627808,1.0413174629211426,1.0437196493148804,1.0442663431167603,1.0425963401794434,1.0425183773040771,1.0437016487121582,1.0435279607772827
1,1.041182041168213,1.0320671796798706,1.0281025171279907,1.0299997329711914,1.0368012189865112,1.0390092134475708,1.0388621091842651,1.0357794761657715,1.036478042602539,1.0386369228363037,1.0392098426818848
2,1.0364753007888794,1.0256974697113037,1.020097255706787,1.0231677293777466,1.032354712486267,1.0341626405715942,1.0332890748977661,1.0283292531967163,1.0289114713668823,1.033327579498291,1.034742832183838
3,1.0313854217529297,1.01875901222229,1.0114458799362183,1.0155282020568848,1.0277268886566162,1.028978705406189,1.027120590209961,1.020119547843933,1.0216015577316284,1.0275869369506836,1.029982328414917
4,1.0252165794372559,1.0109350681304932,1.0019978284835815,1.0067170858383179,1.022326111793518,1.0228981971740723,1.0197094678878784,1.010335922241211,1.0132566690444946,1.0206894874572754,1.0244518518447876
5,1.017503261566162,1.0019818544387817,0.9914311766624451,0.9966301321983337,1.0158544778823853,1.0154849290847778,1.0106858015060425,0.9980732798576355,1.0032237768173218,1.0121419429779053,1.0177180767059326
6,1.008557915687561,0.9921616315841675,0.9801139831542969,0.9857259392738342,1.008518934249878,1.006928563117981,1.0003432035446167,0.9835568070411682,0.9909321069717407,1.0029101371765137,1.0101346969604492
7,0.99920654296875,0.9824106693267822,0.9690550565719604,0.9747863411903381,1.001219391822815,0.997826337814331,0.9895673394203186,0.9680906534194946,0.978971540927887,0.9934872984886169,1.002586007118225
8,0.9897638559341431,0.9731646776199341,0.9583684206008911,0.9639291763305664,0.9940662980079651,0.9884544014930725,0.9791864156723022,0.9521402716636658,0.9652459025382996,0.9843990206718445,0.995140790939331
9,0.9800175428390503,0.9640816450119019,0.9474716186523438,0.9529001712799072,0.9862084984779358,0.9787420630455017,0.9693413972854614,0.935937225818634,0.9525975584983826,0.9751450419425964,0.9872913360595703


==> results/diverse/se_steps_snr_10dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,3.428428888320923,3.4206125736236572,3.4124951362609863,3.42087459564209,3.4166195392608643,3.4245269298553467,3.425152540206909,3.425384759902954,3.425370693206787,3.425508737564087,3.4234678745269775
1,3.4218621253967285,3.411893844604492,3.397252082824707,3.4114208221435547,3.4101483821868896,3.4183261394500732,3.41711163520813,3.4158458709716797,3.416865587234497,3.418645143508911,3.4175171852111816
2,3.4150161743164062,3.4012253284454346,3.3801441192626953,3.4000027179718018,3.4026293754577637,3.4112510681152344,3.4080464839935303,3.403566598892212,3.4051003456115723,3.410599946975708,3.4102962017059326
3,3.406432867050171,3.3873586654663086,3.3590474128723145,3.3851335048675537,3.393014907836914,3.402228593826294,3.3966662883758545,3.3868935108184814,3.3909826278686523,3.400132417678833,3.4009056091308594
4,3.3955342769622803,3.3702118396759033,3.334334135055542,3.3669726848602295,3.3813836574554443,3.390955924987793,3.382369041442871,3.3656413555145264,3.370285987854004,3.386338472366333,3.3893473148345947
5,3.381457805633545,3.349498748779297,3.3061773777008057,3.345085859298706,3.367690086364746,3.3767590522766113,3.3643627166748047,3.338045358657837,3.346705198287964,3.3686821460723877,3.375183343887329
6,3.3648319244384766,3.3261046409606934,3.2758677005767822,3.3204081058502197,3.3524861335754395,3.3598482608795166,3.3434743881225586,3.3048884868621826,3.315610408782959,3.3486595153808594,3.359257698059082
7,3.3480985164642334,3.3031504154205322,3.246084690093994,3.2956957817077637,3.3372318744659424,3.34207820892334,3.321772575378418,3.2687013149261475,3.2868802547454834,3.3278071880340576,3.3433778285980225
8,3.3316550254821777,3.2809512615203857,3.2172532081604004,3.2714004516601562,3.321549654006958,3.3236818313598633,3.300612688064575,3.231578826904297,3.2527947425842285,3.3074536323547363,3.327437162399292
9,3.314467430114746,3.2582101821899414,3.1872973442077637,3.246509313583374,3.3030669689178467,3.3035311698913574,3.2788212299346924,3.1946723461151123,3.2221837043762207,3.2856452465057373,3.3094074726104736


==> results/diverse/se_steps_snr_15dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,4.9640703201293945,4.956347942352295,4.945473670959473,4.958255290985107,4.949474811553955,4.959394454956055,4.9599199295043945,4.9611921310424805,4.961126327514648,4.960897922515869,4.958012104034424
1,4.957844257354736,4.947828769683838,4.9276509284973145,4.949052810668945,4.942911148071289,4.953534126281738,4.951751232147217,4.951775074005127,4.95259952545166,4.954262733459473,4.95231294631958
2,4.9514007568359375,4.937183380126953,4.907559871673584,4.93773889541626,4.934848308563232,4.946706295013428,4.942263603210449,4.938821792602539,4.939590930938721,4.946316719055176,4.945178985595703
3,4.943084239959717,4.922353744506836,4.881841659545898,4.922242641448975,4.924227237701416,4.937739849090576,4.930114269256592,4.920188903808594,4.9235663414001465,4.935558795928955,4.935492515563965
4,4.932218551635742,4.9029364585876465,4.850971221923828,4.902475357055664,4.911221981048584,4.9262261390686035,4.91456937789917,4.896223545074463,4.899582386016846,4.920778274536133,4.923236846923828
5,4.917819499969482,4.878637313842773,4.815727710723877,4.8777031898498535,4.89577579498291,4.911373138427734,4.8946051597595215,4.864602088928223,4.872684478759766,4.901343822479248,4.907851219177246
6,4.900171756744385,4.850629806518555,4.777388572692871,4.848926067352295,4.8784942626953125,4.893190383911133,4.870944023132324,4.825623989105225,4.8369460105896,4.879047870635986,4.889981746673584
7,4.8811869621276855,4.821827411651611,4.739040374755859,4.818429946899414,4.860877513885498,4.8736491203308105,4.846367359161377,4.782750606536865,4.803434371948242,4.855058670043945,4.871963977813721
8,4.86214542388916,4.79372501373291,4.702548027038574,4.78774881362915,4.84243631362915,4.853649139404297,4.82240104675293,4.738832473754883,4.764646053314209,4.8316969871521,4.853966236114502
9,4.841336727142334,4.764439582824707,4.664046287536621,4.755993843078613,4.819700241088867,4.8303093910217285,4.7964630126953125,4.69378137588501,4.728352069854736,4.806219100952148,4.832400321960449


==> results/diverse/se_steps_snr_20dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,6.578545093536377,6.570537090301514,6.557816505432129,6.573700428009033,6.561989784240723,6.573164939880371,6.57363748550415,6.575504779815674,6.5756731033325195,6.5750579833984375,6.571568965911865
1,6.5727410316467285,6.562620639801025,6.538564205169678,6.5649309158325195,6.55534029006958,6.56766939163208,6.565621376037598,6.566214561462402,6.567424774169922,6.568765163421631,6.566066741943359
2,6.566795349121094,6.5524468421936035,6.5170769691467285,6.553927898406982,6.547062873840332,6.561202049255371,6.556014537811279,6.55287504196167,6.5540452003479,6.561089515686035,6.5589823722839355
3,6.558987140655518,6.537695407867432,6.489173412322998,6.538191795349121,6.536003112792969,6.552524089813232,6.543659210205078,6.533208847045898,6.537434101104736,6.550370216369629,6.549164772033691
4,6.548701286315918,6.517467498779297,6.455230236053467,6.517734527587891,6.522525310516357,6.541274070739746,6.527794361114502,6.507867336273193,6.511749267578125,6.535366058349609,6.53673791885376
5,6.534718036651611,6.491500377655029,6.416382312774658,6.491145610809326,6.5065083503723145,6.52661657333374,6.507347583770752,6.474150657653809,6.483333587646484,6.5156450271606445,6.521302223205566
6,6.516730308532715,6.460822582244873,6.373844623565674,6.459544658660889,6.488521575927734,6.508223533630371,6.482614994049072,6.432227611541748,6.445130348205566,6.492173671722412,6.50295352935791
7,6.496751308441162,6.428522109985352,6.330345153808594,6.425000190734863,6.46986198425293,6.488119602203369,6.456592082977295,6.385803699493408,6.407657146453857,6.467050075531006,6.484267234802246
8,6.477041244506836,6.396502494812012,6.289072513580322,6.388848781585693,6.450035095214844,6.467482566833496,6.431268692016602,6.3381876945495605,6.3660783767700195,6.4423112869262695,6.465518951416016
9,6.454799652099609,6.36208963394165,6.246035099029541,6.350473403930664,6.425214767456055,6.442452430725098,6.403415203094482,6.2891645431518555,6.326364040374756,6.414245128631592,6.442510604858398


==> results/diverse/se_steps_snr_5dB.csv <==
step,Diu,Conv-LSTM,GRU,DiT,LinFormer,LinFusion,Unet3D,5vs1,5vs2,10vs5,30vs10
0,2.0732476711273193,2.064549684524536,2.0596671104431152,2.0638930797576904,2.0650761127471924,2.0700411796569824,2.0707287788391113,2.069732904434204,2.0697710514068604,2.0704386234283447,2.0694997310638428
1,2.067049741744995,2.0565245151519775,2.0478105545043945,2.0553159713745117,2.0590131282806396,2.063941717147827,2.0634913444519043,2.0609514713287354,2.061800956726074,2.063875198364258,2.0639431476593018
2,2.0607991218566895,2.0471351146698,2.0349926948547363,2.045431613922119,2.0524704456329346,2.0573642253875732,2.0557103157043457,2.050736665725708,2.051866292953491,2.0566632747650146,2.057734727859497
3,2.0535356998443604,2.0359649658203125,2.0203347206115723,2.033459186553955,2.0450329780578613,2.0496957302093506,2.046525716781616,2.0380542278289795,2.040816307067871,2.048062324523926,2.0503649711608887
4,2.0446622371673584,2.0227649211883545,2.003661632537842,2.019287586212158,2.0362586975097656,2.040468454360962,2.0351123809814453,2.022308588027954,2.0265960693359375,2.0370919704437256,2.0415148735046387
5,2.033618927001953,2.007408857345581,1.9848581552505493,2.002814531326294,2.02590274810791,2.0291621685028076,2.020937204360962,2.0022356510162354,2.009871244430542,2.0232901573181152,2.0306906700134277
6,2.0208053588867188,1.9906948804855347,1.9648798704147339,1.9847317934036255,2.014406204223633,2.01606822013855,2.004579544067383,1.9783796072006226,1.9883277416229248,2.008131504058838,2.0182907581329346
7,2.0075409412384033,1.974387526512146,1.9455115795135498,1.966637372970581,2.0028324127197266,2.002295732498169,1.9875069856643677,1.9527897834777832,1.967720627784729,1.9924590587615967,2.0058350563049316
8,1.9942373037338257,1.9587448835372925,1.9266773462295532,1.948793888092041,1.9908827543258667,1.9880999326705933,1.9706746339797974,1.9266287088394165,1.9438263177871704,1.9770277738571167,1.993589162826538
9,1.980260968208313,1.942847728729248,1.9071837663650513,1.9306610822677612,1.9773162603378296,1.9727555513381958,1.9538403749465942,1.9001394510269165,1.9215210676193237,1.960910677909851,1.9802662134170532

